Adaptive Greedy Rejection Sampling

We consider channel simulation protocols between two communicating parties, Alice and Bob. First, Alice receives a target distribution $Q$, unknown to Bob. Then, she employs a shared coding distribution $P$ to send the minimum amount of information to Bob so that he can simulate a single sample $X \sim Q$. For discrete distributions, Harsha et al. (2009) developed a well-known channel simulation protocol -- greedy rejection sampling (GRS) -- with a bound of ${D_{KL}[Q \,\Vert\, P] + 2\ln(D_{KL}[Q \,\Vert\, P] + 1) + \mathcal{O}(1)}$ on the expected codelength of the protocol. In this paper, we extend the definition of GRS to general probability spaces and allow it to adapt its proposal distribution after each step. We call this new procedure Adaptive GRS (AGRS) and prove its correctness. Furthermore, we prove the surprising result that the expected runtime of GRS is exactly $\exp(D_\infty[Q \,\Vert\, P])$, where $D_\infty[Q \,\Vert\, P]$ denotes the R\'enyi $\infty$-divergence. We then apply AGRS to Gaussian channel simulation problems. We show that the expected runtime of GRS is infinite when averaged over target distributions and propose a solution that trades off a slight increase in the coding cost for a finite runtime. Finally, we describe a specific instance of AGRS for 1D Gaussian channels inspired by hybrid coding. We conjecture and demonstrate empirically that the runtime of AGRS is $\mathcal{O}(D_{KL}[Q \,\Vert\, P])$ in this case.

==> figures/data/a_star_avg_runtime_vs_mutual_info.csv <==
mi,a_star_avg_runtime
0.0,1.0
0.22828351,3.985
0.5108373,4.68
0.806931,5.1875
1.1783037,5.77
1.5189652,6.6324997
1.74942,6.87
3.3505657,10.4825
5.005266,13.7775
6.665601,16.8325
8.326502,19.012499
9.987459,21.335
11.648423,25.1425


==> figures/data/agrs/p_0.csv <==
x,y
2.00000,0.00000
2.01602,0.00000
2.03203,0.00000
2.04805,0.00000
2.06406,0.00000
2.08008,0.00000
2.09610,0.00000
2.11211,0.00000
2.12813,0.00000
2.14414,0.00000
2.16016,0.00000
2.17618,0.00000
2.19219,0.00000
2.20821,0.00000
2.22422,0.00000
2.24024,0.00000
2.25626,0.00000
2.27227,0.00000
2.28829,0.00000
2.30430,0.00000
2.32032,0.00000
2.33634,0.00000
2.35235,0.00000
2.36837,0.00000
2.38438,0.00000
2.40040,0.00000
2.41642,0.00000
2.43243,0.00000
2.44845,0.00000
2.46446,0.00000
2.48048,0.00000
2.49650,0.00000
2.51251,0.00000
2.52853,0.00000
2.54454,0.00000
2.56056,0.00000
2.57658,0.00000
2.59259,0.00000
2.60861,0.00000
2.62462,0.00000
2.64064,0.00000
2.65666,0.00000
2.67267,0.00000
2.68869,0.00000
2.70470,0.00000
2.72072,0.00000
2.73674,0.00000
2.75275,0.00000
2.76877,0.00000
2.78478,0.00000
2.80080,0.00000
2.81682,0.00000
2.83283,0.00000
2.84885,0.00000
2.86486,0.00000
2.88088,0.00000
2.89690,0.00000
2.91291,0.00000
2.92893,0.00000
2.94494,0.00000
2.96096,0.00000
2.97698,0.00000
2.99299,0.00000
3.00901,0.00000
3.02503,0.00000
3.04104,0.00000
3.05706,0.00000
3.07307,0.00000
3.08909,0.00000
3.10511,0.00000
3.12112,0.00000
3.13714,0.00000
3.15315,0.00000
3.16917,0.00000
3.18519,0.00000
3.20120,0.00000
3.21722,0.00000
3.23323,0.00000
3.24925,0.00000
3.26527,0.00000
3.28128,0.00000
3.29730,0.00000
3.31331,0.00000
3.32933,0.00000
3.34535,0.00000
3.36136,0.00000
3.37738,0.00000
3.39339,0.00000
3.40941,0.00000
3.42543,0.00000
3.44144,0.00000
3.45746,0.00000
3.47347,0.00000
3.48949,0.00000
3.50551,0.00000
3.52152,0.00000
3.53754,0.00000
3.55355,0.00000
3.56957,0.00000
3.58559,0.00000
3.60160,0.00000
3.61762,0.00000
3.63363,0.00000
3.64965,0.00000
3.66567,0.00000
3.68168,0.00000
3.69770,0.00000
3.71371,0.00000
3.72973,0.00000
3.74575,0.00000
3.76176,0.00000
3.77778,0.00000
3.79379,0.00000
3.80981,0.00000
3.82583,0.00000
3.84184,0.00000
3.85786,0.00000
3.87387,0.00000
3.88989,0.00000
3.90591,0.00000
3.92192,0.00000
3.93794,0.00000
3.95395,0.00000
3.96997,0.00000
3.98599,0.00000
4.00200,0.00000
4.01802,0.00000
4.03403,0.00000
4.05005,0.00000
4.06607,0.00000
4.08208,0.00000
4.09810,0.00000
4.11411,0.00000
4.13013,0.00000
4.14615,0.00000
4.16216,0.00000
4.17818,0.00000
4.19419,0.00000
4.21021,0.00000
4.22623,0.00000
4.24224,0.00000
4.25826,0.00000
4.27427,0.00000
4.29029,0.00000
4.30631,0.00000
4.32232,0.00000
4.33834,0.00000
4.35435,0.00000
4.37037,0.00000
4.38639,0.00000
4.40240,0.00000
4.41842,0.00000
4.43443,0.00000
4.45045,0.00000
4.46647,0.00000
4.48248,0.00000
4.49850,0.00000
4.51451,0.00000
4.53053,0.00000
4.54655,0.00000
4.56256,0.00000
4.57858,0.00000
4.59459,0.00000
4.61061,0.00000
4.62663,0.00000
4.64264,0.00000
4.65866,0.00000
4.67467,0.00000
4.69069,0.00000
4.70671,0.00000
4.72272,0.00000
4.73874,0.00000
4.75475,0.00000
4.77077,0.00000
4.78679,0.00000
4.80280,0.00000
4.81882,0.00000
4.83483,0.00000
4.85085,0.00000
4.86687,0.00000
4.88288,0.00000
4.89890,0.00000
4.91491,0.00000
4.93093,0.00000
4.94695,0.00000
4.96296,0.00000
4.97898,0.00000
4.99499,0.00000
5.01101,0.00000
5.02703,0.00000
5.04304,0.00000
5.05906,0.00000
5.07508,0.00000
5.09109,0.00000
5.10711,0.00000
5.12312,0.00000
5.13914,0.00000
5.15516,0.00000
5.17117,0.00000
5.18719,0.00000
5.20320,0.00000
5.21922,0.00000
5.23524,0.00000
5.25125,0.00000
5.26727,0.00000
5.28328,0.00000
5.29930,0.00000
5.31532,0.00000
5.33133,0.00000
5.34735,0.00000
5.36336,0.00000
5.37938,0.00000
5.39540,0.00000
5.41141,0.00000
5.42743,0.00000
5.44344,0.00000
5.45946,0.00000
5.47548,0.00000
5.49149,0.00000
5.50751,0.00000
5.52352,0.00000
5.53954,0.00000
5.55556,0.00000
5.57157,0.00000
5.58759,0.00000
5.60360,0.00000
5.61962,0.00000
5.63564,0.00000
5.65165,0.00000
5.66767,0.00000
5.68368,0.00000
5.69970,0.00000
5.71572,0.00000
5.73173,0.00000
5.74775,0.00000
5.76376,0.00000
5.77978,0.00000
5.79580,0.00000
5.81181,0.00000
5.82783,0.00000
5.84384,0.00000
5.85986,0.00000
5.87588,0.00000
5.89189,0.00000
5.90791,0.00000
5.92392,0.00000
5.93994,0.00000
5.95596,0.00000
5.97197,0.00000
5.98799,0.00000
6.00400,0.00000
6.02002,0.00000
6.03604,0.00000
6.05205,0.00000
6.06807,0.00000
6.08408,0.00000
6.10010,0.00000
6.11612,0.00000
6.13213,0.00000
6.14815,0.00000
6.16416,0.00000
6.18018,0.00000
6.19620,0.00000
6.21221,0.00000
6.22823,0.00000
6.24424,0.00000
6.26026,0.00000
6.27628,0.00000
6.29229,0.00000
6.30831,0.00000
6.32432,0.00000
6.34034,0.00000
6.35636,0.00000
6.37237,0.00000
6.38839,0.00000
6.40440,0.00000
6.42042,0.00000
6.43644,0.00000
6.45245,0.00000
6.46847,0.00000
6.48448,0.00000
6.50050,0.00000
6.51652,0.00000
6.53253,0.00000
6.54855,0.00000
6.56456,0.00000
6.58058,0.00000
6.59660,0.00000
6.61261,0.00000
6.62863,0.00000
6.64464,0.00000
6.66066,0.00000
6.67668,0.00000
6.69269,0.00000
6.70871,0.00000
6.72472,0.00000
6.74074,0.00000
6.75676,0.00000
6.77277,0.00000
6.78879,0.00000
6.80480,0.00000
6.82082,0.00000
6.83684,0.00000
6.85285,0.00000
6.86887,0.00000
6.88488,0.00000
6.90090,0.00000
6.91692,0.00000
6.93293,0.00000
6.94895,0.00000
6.96496,0.00000
6.98098,0.00000
6.99700,0.00000
7.01301,0.00000
7.02903,0.00000
7.04505,0.00000
7.06106,0.00000
7.07708,0.00000
7.09309,0.00000
7.10911,0.00000
7.12513,0.00000
7.14114,0.00000
7.15716,0.00000
7.17317,0.00000
7.18919,0.00000
7.20521,0.00000
7.22122,0.00000
7.23724,0.00000
7.25325,0.00000
7.26927,0.00000
7.28529,0.00000
7.30130,0.00000
7.31732,0.00000
7.33333,0.00000
7.34935,0.00000
7.36537,0.00000
7.38138,0.00000
7.39740,0.00000
7.41341,0.00000
7.42943,0.00000
7.44545,0.00000
7.46146,0.00000
7.47748,0.00000
7.49349,0.00000
7.50951,0.00000
7.52553,0.00000
7.54154,0.00000
7.55756,0.00000
7.57357,0.00000
7.58959,0.00000
7.60561,0.00000
7.62162,0.00000
7.63764,0.00000
7.65365,0.00000
7.66967,0.00000
7.68569,0.00000
7.70170,0.00000
7.71772,0.00000
7.73373,0.00000
7.74975,0.00000
7.76577,0.00000
7.78178,0.00000
7.79780,0.00000
7.81381,0.00000
7.82983,0.00000
7.84585,0.00000
7.86186,0.00000
7.87788,0.00000
7.89389,0.00000
7.90991,0.00000
7.92593,0.00000
7.94194,0.00000
7.95796,0.00000
7.97397,0.00000
7.98999,0.00000
8.00601,0.00000
8.02202,0.00000
8.03804,0.00000
8.05405,0.00000
8.07007,0.00000
8.08609,0.00000
8.10210,0.00000
8.11812,0.00000
8.13413,0.00000
8.15015,0.00000
8.16617,0.00000
8.18218,0.00000
8.19820,0.00000
8.21421,0.00000
8.23023,0.00000
8.24625,0.00000
8.26226,0.00000
8.27828,0.00000
8.29429,0.00000
8.31031,0.00000
8.32633,0.00000
8.34234,0.00000
8.35836,0.00000
8.37437,0.00000
8.39039,0.00000
8.40641,0.00000
8.42242,0.00000
8.43844,0.00000
8.45445,0.00000
8.47047,0.00000
8.48649,0.00000
8.50250,0.00000
8.51852,0.00000
8.53453,0.00000
8.55055,0.00000
8.56657,0.00000
8.58258,0.00000
8.59860,0.00000
8.61461,0.00000
8.63063,0.00000
8.64665,0.00000
8.66266,0.00000
8.67868,0.00000
8.69469,0.00000
8.71071,0.00000
8.72673,0.00000
8.74274,0.00000
8.75876,0.00000
8.77477,0.00000
8.79079,0.00000
8.80681,0.00000
8.82282,0.00000
8.83884,0.00000
8.85485,0.00000
8.87087,0.00000
8.88689,0.00000
8.90290,0.00000
8.91892,0.00000
8.93493,0.00000
8.95095,0.00000
8.96697,0.00000
8.98298,0.00000
8.99900,0.00000
9.01502,0.00000
9.03103,0.00000
9.04705,0.00000
9.06306,0.00000
9.07908,0.00000
9.09510,0.00000
9.11111,0.00000
9.12713,0.00000
9.14314,0.00000
9.15916,0.00000
9.17518,0.00000
9.19119,0.00000
9.20721,0.00000
9.22322,0.00000
9.23924,0.00000
9.25526,0.00000
9.27127,0.00000
9.28729,0.00000
9.30330,0.00000
9.31932,0.00000
9.33534,0.00000
9.35135,0.00000
9.36737,0.00000
9.38338,0.00000
9.39940,0.00000
9.41542,0.00000
9.43143,0.00000
9.44745,0.00000
9.46346,0.00000
9.47948,0.00000
9.49550,0.00000
9.51151,0.00000
9.52753,0.00000
9.54354,0.00000
9.55956,0.00000
9.57558,0.00000
9.59159,0.00000
9.60761,0.00000
9.62362,0.00000
9.63964,0.00000
9.65566,0.00000
9.67167,0.00000
9.68769,0.00000
9.70370,0.00000
9.71972,0.00000
9.73574,0.00000
9.75175,0.00000
9.76777,0.00000
9.78378,0.00000
9.79980,0.00000
9.81582,0.00000
9.83183,0.00000
9.84785,0.00000
9.86386,0.00000
9.87988,0.00000
9.89590,0.00000
9.91191,0.00000
9.92793,0.00000
9.94394,0.00000
9.95996,0.00000
9.97598,0.00000
9.99199,0.00000
10.00801,0.00000
10.02402,0.00000
10.04004,0.00000
10.05606,0.00000
10.07207,0.00000
10.08809,0.00000
10.10410,0.00000
10.12012,0.00000
10.13614,0.00000
10.15215,0.00000
10.16817,0.00000
10.18418,0.00000
10.20020,0.00000
10.21622,0.00000
10.23223,0.00000
10.24825,0.00000
10.26426,0.00000
10.28028,0.00000
10.29630,0.00000
10.31231,0.00000
10.32833,0.00000
10.34434,0.00000
10.36036,0.00000
10.37638,0.00000
10.39239,0.00000
10.40841,0.00000
10.42442,0.00000
10.44044,0.00000
10.45646,0.00000
10.47247,0.00000
10.48849,0.00000
10.50450,0.00000
10.52052,0.00000
10.53654,0.00000
10.55255,0.00000
10.56857,0.00000
10.58458,0.00000
10.60060,0.00000
10.61662,0.00000
10.63263,0.00000
10.64865,0.00000
10.66466,0.00000
10.68068,0.00000
10.69670,0.00000
10.71271,0.00000
10.72873,0.00000
10.74474,0.00000
10.76076,0.00000
10.77678,0.00000
10.79279,0.00000
10.80881,0.00000
10.82482,0.00000
10.84084,0.00000
10.85686,0.00000
10.87287,0.00000
10.88889,0.00000
10.90490,0.00000
10.92092,0.00000
10.93694,0.00000
10.95295,0.00000
10.96897,0.00000
10.98498,0.00000
11.00100,0.00000
11.01702,0.00000
11.03303,0.00000
11.04905,0.00000
11.06507,0.00000
11.08108,0.00000
11.09710,0.00000
11.11311,0.00000
11.12913,0.00000
11.14515,0.00000
11.16116,0.00000
11.17718,0.00000
11.19319,0.00000
11.20921,0.00000
11.22523,0.00000
11.24124,0.00000
11.25726,0.00000
11.27327,0.00000
11.28929,0.00000
11.30531,0.00000
11.32132,0.00000
11.33734,0.00000
11.35335,0.00000
11.36937,0.00000
11.38539,0.00000
11.40140,0.00000
11.41742,0.00000
11.43343,0.00000
11.44945,0.00000
11.46547,0.00000
11.48148,0.00000
11.49750,0.00000
11.51351,0.00000
11.52953,0.00000
11.54555,0.00000
11.56156,0.00000
11.57758,0.00000
11.59359,0.00000
11.60961,0.00000
11.62563,0.00000
11.64164,0.00000
11.65766,0.00000
11.67367,0.00000
11.68969,0.00000
11.70571,0.00000
11.72172,0.00000
11.73774,0.00000
11.75375,0.00000
11.76977,0.00000
11.78579,0.00000
11.80180,0.00000
11.81782,0.00000
11.83383,0.00000
11.84985,0.00000
11.86587,0.00000
11.88188,0.00000
11.89790,0.00000
11.91391,0.00000
11.92993,0.00000
11.94595,0.00000
11.96196,0.00000
11.97798,0.00000
11.99399,0.00000
12.01001,0.00000
12.02603,0.00000
12.04204,0.00000
12.05806,0.00000
12.07407,0.00000
12.09009,0.00000
12.10611,0.00000
12.12212,0.00000
12.13814,0.00000
12.15415,0.00000
12.17017,0.00000
12.18619,0.00000
12.20220,0.00000
12.21822,0.00000
12.23423,0.00000
12.25025,0.00000
12.26627,0.00000
12.28228,0.00000
12.29830,0.00000
12.31431,0.00000
12.33033,0.00000
12.34635,0.00000
12.36236,0.00000
12.37838,0.00000
12.39439,0.00000
12.41041,0.00000
12.42643,0.00000
12.44244,0.00000
12.45846,0.00000
12.47447,0.00000
12.49049,0.00000
12.50651,0.00000
12.52252,0.00000
12.53854,0.00000
12.55455,0.00000
12.57057,0.00000
12.58659,0.00000
12.60260,0.00000
12.61862,0.00000
12.63463,0.00000
12.65065,0.00000
12.66667,0.00000
12.68268,0.00000
12.69870,0.00000
12.71471,0.00000
12.73073,0.00000
12.74675,0.00000
12.76276,0.00000
12.77878,0.00000
12.79479,0.00000
12.81081,0.00000
12.82683,0.00000
12.84284,0.00000
12.85886,0.00000
12.87487,0.00000
12.89089,0.00000
12.90691,0.00000
12.92292,0.00000
12.93894,0.00000
12.95495,0.00000
12.97097,0.00000
12.98699,0.00000
13.00300,0.00000
13.01902,0.00000
13.03504,0.00000
13.05105,0.00000
13.06707,0.00000
13.08308,0.00000
13.09910,0.00000
13.11512,0.00000
13.13113,0.00000
13.14715,0.00000
13.16316,0.00000
13.17918,0.00000
13.19520,0.00000
13.21121,0.00000
13.22723,0.00000
13.24324,0.00000
13.25926,0.00000
13.27528,0.00000
13.29129,0.00000
13.30731,0.00000
13.32332,0.00000
13.33934,0.00000
13.35536,0.00000
13.37137,0.00000
13.38739,0.00000
13.40340,0.00000
13.41942,0.00000
13.43544,0.00000
13.45145,0.00000
13.46747,0.00000
13.48348,0.00000
13.49950,0.00000
13.51552,0.00000
13.53153,0.00000
13.54755,0.00000
13.56356,0.00000
13.57958,0.00000
13.59560,0.00000
13.61161,0.00000
13.62763,0.00000
13.64364,0.00000
13.65966,0.00000
13.67568,0.00000
13.69169,0.00000
13.70771,0.00000
13.72372,0.00000
13.73974,0.00000
13.75576,0.00000
13.77177,0.00000
13.78779,0.00000
13.80380,0.00000
13.81982,0.00000
13.83584,0.00000
13.85185,0.00000
13.86787,0.00000
13.88388,0.00000
13.89990,0.00000
13.91592,0.00000
13.93193,0.00000
13.94795,0.00000
13.96396,0.00000
13.97998,0.00000
13.99600,0.00000
14.01201,0.00000
14.02803,0.00000
14.04404,0.00000
14.06006,0.00000
14.07608,0.00000
14.09209,0.00000
14.10811,0.00000
14.12412,0.00000
14.14014,0.00000
14.15616,0.00000
14.17217,0.00000
14.18819,0.00000
14.20420,0.00000
14.22022,0.00000
14.23624,0.00000
14.25225,0.00000
14.26827,0.00000
14.28428,0.00000
14.30030,0.00000
14.31632,0.00000
14.33233,0.00000
14.34835,0.00000
14.36436,0.00000
14.38038,0.00000
14.39640,0.00000
14.41241,0.00000
14.42843,0.00000
14.44444,0.00000
14.46046,0.00000
14.47648,0.00000
14.49249,0.00000
14.50851,0.00000
14.52452,0.00000
14.54054,0.00000
14.55656,0.00000
14.57257,0.00000
14.58859,0.00000
14.60460,0.00000
14.62062,0.00000
14.63664,0.00000
14.65265,0.00000
14.66867,0.00000
14.68468,0.00000
14.70070,0.00000
14.71672,0.00000
14.73273,0.00000
14.74875,0.00000
14.76476,0.00000
14.78078,0.00000
14.79680,0.00000
14.81281,0.00000
14.82883,0.00000
14.84484,0.00000
14.86086,0.00000
14.87688,0.00000
14.89289,0.00000
14.90891,0.00000
14.92492,0.00000
14.94094,0.00000
14.95696,0.00000
14.97297,0.00000
14.98899,0.00000
15.00501,0.00000
15.02102,0.00000
15.03704,0.00000
15.05305,0.00000
15.06907,0.00000
15.08509,0.00000
15.10110,0.00000
15.11712,0.00000
15.13313,0.00000
15.14915,0.00000
15.16517,0.00000
15.18118,0.00000
15.19720,0.00000
15.21321,0.00000
15.22923,0.00000
15.24525,0.00000
15.26126,0.00000
15.27728,0.00000
15.29329,0.00000
15.30931,0.00000
15.32533,0.00000
15.34134,0.00000
15.35736,0.00000
15.37337,0.00000
15.38939,0.00000
15.40541,0.00000
15.42142,0.00000
15.43744,0.00000
15.45345,0.00000
15.46947,0.00000
15.48549,0.00000
15.50150,0.00000
15.51752,0.00000
15.53353,0.00000
15.54955,0.00000
15.56557,0.00000
15.58158,0.00000
15.59760,0.00000
15.61361,0.00000
15.62963,0.00000
15.64565,0.00000
15.66166,0.00000
15.67768,0.00000
15.69369,0.00000
15.70971,0.00000
15.72573,0.00000
15.74174,0.00000
15.75776,0.00000
15.77377,0.00000
15.78979,0.00000
15.80581,0.00000
15.82182,0.00000
15.83784,0.00000
15.85385,0.00000
15.86987,0.00000
15.88589,0.00000
15.90190,0.00000
15.91792,0.00000
15.93393,0.00000
15.94995,0.00000
15.96597,0.00000
15.98198,0.00000
15.99800,0.00000
16.01401,0.00000
16.03003,0.00000
16.04605,0.00000
16.06206,0.00000
16.07808,0.00000
16.09409,0.00000
16.11011,0.00000
16.12613,0.00000
16.14214,0.00000
16.15816,0.00000
16.17417,0.00000
16.19019,0.00000
16.20621,0.00000
16.22222,0.00000
16.23824,0.00000
16.25425,0.00000
16.27027,0.00000
16.28629,0.00000
16.30230,0.00000
16.31832,0.00000
16.33433,0.00000
16.35035,0.00000
16.36637,0.00000
16.38238,0.00000
16.39840,0.00000
16.41441,0.00000
16.43043,0.00000
16.44645,0.00000
16.46246,0.00000
16.47848,0.00000
16.49449,0.00000
16.51051,0.00000
16.52653,0.00000
16.54254,0.00000
16.55856,0.00000
16.57457,0.00000
16.59059,0.00000
16.60661,0.00000
16.62262,0.00000
16.63864,0.00000
16.65465,0.00000
16.67067,0.00000
16.68669,0.00000
16.70270,0.00000
16.71872,0.00000
16.73473,0.00000
16.75075,0.00000
16.76677,0.00000
16.78278,0.00000
16.79880,0.00000
16.81481,0.00000
16.83083,0.00000
16.84685,0.00000
16.86286,0.00000
16.87888,0.00000
16.89489,0.00000
16.91091,0.00000
16.92693,0.00000
16.94294,0.00000
16.95896,0.00000
16.97497,0.00000
16.99099,0.00000
17.00701,0.00000
17.02302,0.00000
17.03904,0.00000
17.05506,0.00000
17.07107,0.00000
17.08709,0.00000
17.10310,0.00000
17.11912,0.00000
17.13514,0.00000
17.15115,0.00000
17.16717,0.00000
17.18318,0.00000
17.19920,0.00000
17.21522,0.00000
17.23123,0.00000
17.24725,0.00000
17.26326,0.00000
17.27928,0.00000
17.29530,0.00000
17.31131,0.00000
17.32733,0.00000
17.34334,0.00000
17.35936,0.00000
17.37538,0.00000
17.39139,0.00000
17.40741,0.00000
17.42342,0.00000
17.43944,0.00000
17.45546,0.00000
17.47147,0.00000
17.48749,0.00000
17.50350,0.00000
17.51952,0.00000
17.53554,0.00000
17.55155,0.00000
17.56757,0.00000
17.58358,0.00000
17.59960,0.00000
17.61562,0.00000
17.63163,0.00000
17.64765,0.00000
17.66366,0.00000
17.67968,0.00000
17.69570,0.00000
17.71171,0.00000
17.72773,0.00000
17.74374,0.00000
17.75976,0.00000
17.77578,0.00000
17.79179,0.00000
17.80781,0.00000
17.82382,0.00000
17.83984,0.00000
17.85586,0.00000
17.87187,0.00000
17.88789,0.00000
17.90390,0.00000
17.91992,0.00000
17.93594,0.00000
17.95195,0.00000
17.96797,0.00000
17.98398,0.00000
18.00000,0.00000


==> figures/data/agrs/p_1.csv <==
x,y
6.03337,0.03910
6.14945,0.03856
6.26718,0.03801
6.38664,0.03745
6.50791,0.03688
6.63108,0.03630
6.75627,0.03571
6.88356,0.03511
7.01308,0.03449
7.14494,0.03387
7.27929,0.03323
7.41627,0.03258
7.55603,0.03192
7.69875,0.03124
7.84461,0.03056
7.99381,0.02986
8.14660,0.02914
8.30320,0.02842
8.46390,0.02768
8.62901,0.02692
8.79886,0.02615
8.97384,0.02537
9.15438,0.02456
9.34097,0.02375
9.53416,0.02291
9.73459,0.02206
9.94300,0.02119
10.16024,0.02030
10.38731,0.01940
10.62540,0.01847
10.87592,0.01752
11.14058,0.01655
11.42150,0.01555
11.72130,0.01453
12.04330,0.01348
12.39183,0.01240
12.77265,0.01129
13.19370,0.01014
13.66633,0.00895
14.20773,0.00772
14.84572,0.00644
15.63031,0.00509
16.66671,0.00367
18.25268,0.00213
22.56701,0.00038
nan,nan
nan,nan
nan,nan
nan,nan
nan,nan


==> figures/data/agrs/p_2.csv <==
x,y
7.76355,0.15465
7.83830,0.15289
7.91391,0.15112
7.99043,0.14933
8.06788,0.14752
8.14628,0.14569
8.22568,0.14384
8.30611,0.14198
8.38761,0.14010
8.47021,0.13820
8.55397,0.13628
8.63892,0.13434
8.72510,0.13239
8.81258,0.13041
8.90140,0.12841
8.99162,0.12640
9.08330,0.12436
9.17650,0.12230
9.27128,0.12023
9.36773,0.11812
9.46593,0.11600
9.56594,0.11386
9.66786,0.11169
9.77180,0.10950
9.87784,0.10729
9.98611,0.10505
10.09673,0.10278
10.20982,0.10050
10.32553,0.09818
10.44402,0.09584
10.56546,0.09347
10.69003,0.09108
10.81793,0.08865
10.94941,0.08620
11.08471,0.08372
11.22411,0.08120
11.36792,0.07866
11.51649,0.07608
11.67022,0.07347
11.82956,0.07082
11.99501,0.06813
12.16717,0.06541
12.34670,0.06265
12.53439,0.05985
12.73116,0.05700
12.93811,0.05411
13.15652,0.05117
13.38798,0.04818
13.63443,0.04513
13.89827,0.04203


==> figures/data/agrs/p_3.csv <==
x,y
8.72782,0.26366
8.77657,0.26147
8.82573,0.25926
8.87531,0.25704
8.92533,0.25480
8.97579,0.25256
9.02670,0.25030
9.07807,0.24803
9.12992,0.24574
9.18225,0.24344
9.23509,0.24113
9.28843,0.23881
9.34229,0.23647
9.39669,0.23412
9.45165,0.23175
9.50716,0.22937
9.56326,0.22698
9.61996,0.22457
9.67726,0.22215
9.73520,0.21971
9.79379,0.21726
9.85304,0.21480
9.91298,0.21232
9.97362,0.20982
10.03499,0.20731
10.09712,0.20479
10.16001,0.20224
10.22371,0.19969
10.28823,0.19711
10.35360,0.19452
10.41985,0.19191
10.48700,0.18929
10.55510,0.18665
10.62417,0.18399
10.69425,0.18132
10.76538,0.17862
10.83759,0.17591
10.91092,0.17318
10.98543,0.17044
11.06114,0.16767
11.13813,0.16488
11.21643,0.16208
11.29610,0.15925
11.37720,0.15641
11.45980,0.15354
11.54396,0.15065
11.62975,0.14775
11.71726,0.14482
11.80656,0.14186
11.89775,0.13889


==> figures/data/agrs/p_4.csv <==
x,y
9.32410,0.34203
9.35502,0.34010
9.38612,0.33816
9.41739,0.33622
9.44885,0.33427
9.48050,0.33231
9.51233,0.33035
9.54435,0.32838
9.57656,0.32640
9.60897,0.32442
9.64158,0.32243
9.67439,0.32043
9.70741,0.31842
9.74064,0.31641
9.77407,0.31440
9.80773,0.31237
9.84160,0.31034
9.87570,0.30830
9.91002,0.30625
9.94457,0.30420
9.97936,0.30214
10.01438,0.30007
10.04965,0.29800
10.08517,0.29592
10.12093,0.29383
10.15696,0.29173
10.19324,0.28963
10.22979,0.28752
10.26660,0.28540
10.30369,0.28327
10.34107,0.28114
10.37872,0.27899
10.41667,0.27684
10.45492,0.27468
10.49346,0.27252
10.53232,0.27034
10.57149,0.26816
10.61098,0.26597
10.65079,0.26377
10.69095,0.26157
10.73144,0.25935
10.77228,0.25713
10.81347,0.25490
10.85503,0.25266
10.89696,0.25041
10.93927,0.24815
10.98196,0.24588
11.02506,0.24361
11.06855,0.24132
11.11246,0.23903


==> figures/data/agrs/p_5.csv <==
x,y
9.68825,0.38351
9.70727,0.38212
9.72636,0.38074
9.74553,0.37935
9.76476,0.37795
9.78406,0.37656
9.80344,0.37516
9.82289,0.37376
9.84241,0.37235
9.86201,0.37095
9.88168,0.36954
9.90142,0.36812
9.92125,0.36671
9.94114,0.36529
9.96112,0.36387
9.98117,0.36245
10.00131,0.36102
10.02152,0.35959
10.04181,0.35816
10.06219,0.35672
10.08265,0.35528
10.10319,0.35384
10.12381,0.35240
10.14452,0.35095
10.16531,0.34950
10.18620,0.34805
10.20716,0.34659
10.22822,0.34513
10.24937,0.34367
10.27060,0.34221
10.29193,0.34074
10.31335,0.33927
10.33487,0.33779
10.35647,0.33631
10.37817,0.33483
10.39997,0.33335
10.42187,0.33186
10.44386,0.33037
10.46596,0.32888
10.48815,0.32738
10.51045,0.32589
10.53285,0.32438
10.55535,0.32288
10.57796,0.32137
10.60068,0.31986
10.62350,0.31834
10.64643,0.31682
10.66947,0.31530
10.69263,0.31377
10.71590,0.31225


==> figures/data/agrs/q.csv <==
x,y
5.00000,0.00000
5.01001,0.00000
5.02002,0.00000
5.03003,0.00000
5.04004,0.00000
5.05005,0.00000
5.06006,0.00000
5.07007,0.00000
5.08008,0.00000
5.09009,0.00000
5.10010,0.00000
5.11011,0.00000
5.12012,0.00000
5.13013,0.00000
5.14014,0.00000
5.15015,0.00000
5.16016,0.00000
5.17017,0.00000
5.18018,0.00000
5.19019,0.00000
5.20020,0.00000
5.21021,0.00000
5.22022,0.00000
5.23023,0.00000
5.24024,0.00000
5.25025,0.00001
5.26026,0.00001
5.27027,0.00001
5.28028,0.00001
5.29029,0.00001
5.30030,0.00001
5.31031,0.00001
5.32032,0.00001
5.33033,0.00001
5.34034,0.00001
5.35035,0.00001
5.36036,0.00001
5.37037,0.00001
5.38038,0.00001
5.39039,0.00001
5.40040,0.00001
5.41041,0.00001
5.42042,0.00001
5.43043,0.00001
5.44044,0.00001
5.45045,0.00001
5.46046,0.00001
5.47047,0.00001
5.48048,0.00001
5.49049,0.00002
5.50050,0.00002
5.51051,0.00002
5.52052,0.00002
5.53053,0.00002
5.54054,0.00002
5.55055,0.00002
5.56056,0.00002
5.57057,0.00002
5.58058,0.00002
5.59059,0.00002
5.60060,0.00003
5.61061,0.00003
5.62062,0.00003
5.63063,0.00003
5.64064,0.00003
5.65065,0.00003
5.66066,0.00003
5.67067,0.00003
5.68068,0.00004
5.69069,0.00004
5.70070,0.00004
5.71071,0.00004
5.72072,0.00004
5.73073,0.00004
5.74074,0.00005
5.75075,0.00005
5.76076,0.00005
5.77077,0.00005
5.78078,0.00005
5.79079,0.00006
5.80080,0.00006
5.81081,0.00006
5.82082,0.00006
5.83083,0.00007
5.84084,0.00007
5.85085,0.00007
5.86086,0.00008
5.87087,0.00008
5.88088,0.00008
5.89089,0.00009
5.90090,0.00009
5.91091,0.00009
5.92092,0.00010
5.93093,0.00010
5.94094,0.00011
5.95095,0.00011
5.96096,0.00011
5.97097,0.00012
5.98098,0.00012
5.99099,0.00013
6.00100,0.00013
6.01101,0.00014
6.02102,0.00015
6.03103,0.00015
6.04104,0.00016
6.05105,0.00016
6.06106,0.00017
6.07107,0.00018
6.08108,0.00018
6.09109,0.00019
6.10110,0.00020
6.11111,0.00021
6.12112,0.00022
6.13113,0.00022
6.14114,0.00023
6.15115,0.00024
6.16116,0.00025
6.17117,0.00026
6.18118,0.00027
6.19119,0.00028
6.20120,0.00029
6.21121,0.00030
6.22122,0.00032
6.23123,0.00033
6.24124,0.00034
6.25125,0.00035
6.26126,0.00037
6.27127,0.00038
6.28128,0.00040
6.29129,0.00041
6.30130,0.00043
6.31131,0.00044
6.32132,0.00046
6.33133,0.00048
6.34134,0.00049
6.35135,0.00051
6.36136,0.00053
6.37137,0.00055
6.38138,0.00057
6.39139,0.00059
6.40140,0.00061
6.41141,0.00064
6.42142,0.00066
6.43143,0.00068
6.44144,0.00071
6.45145,0.00074
6.46146,0.00076
6.47147,0.00079
6.48148,0.00082
6.49149,0.00085
6.50150,0.00088
6.51151,0.00091
6.52152,0.00094
6.53153,0.00097
6.54154,0.00101
6.55155,0.00104
6.56156,0.00108
6.57157,0.00112
6.58158,0.00116
6.59159,0.00120
6.60160,0.00124
6.61161,0.00128
6.62162,0.00133
6.63163,0.00137
6.64164,0.00142
6.65165,0.00147
6.66166,0.00152
6.67167,0.00157
6.68168,0.00162
6.69169,0.00168
6.70170,0.00173
6.71171,0.00179
6.72172,0.00185
6.73173,0.00191
6.74174,0.00198
6.75175,0.00204
6.76176,0.00211
6.77177,0.00218
6.78178,0.00225
6.79179,0.00232
6.80180,0.00240
6.81181,0.00248
6.82182,0.00256
6.83183,0.00264
6.84184,0.00272
6.85185,0.00281
6.86186,0.00290
6.87187,0.00299
6.88188,0.00309
6.89189,0.00319
6.90190,0.00329
6.91191,0.00339
6.92192,0.00350
6.93193,0.00360
6.94194,0.00372
6.95195,0.00383
6.96196,0.00395
6.97197,0.00407
6.98198,0.00420
6.99199,0.00433
7.00200,0.00446
7.01201,0.00459
7.02202,0.00473
7.03203,0.00488
7.04204,0.00502
7.05205,0.00517
7.06206,0.00533
7.07207,0.00549
7.08208,0.00565
7.09209,0.00582
7.10210,0.00599
7.11211,0.00616
7.12212,0.00635
7.13213,0.00653
7.14214,0.00672
7.15215,0.00692
7.16216,0.00711
7.17217,0.00732
7.18218,0.00753
7.19219,0.00774
7.20220,0.00796
7.21221,0.00819
7.22222,0.00842
7.23223,0.00866
7.24224,0.00890
7.25225,0.00915
7.26226,0.00940
7.27227,0.00967
7.28228,0.00993
7.29229,0.01021
7.30230,0.01049
7.31231,0.01077
7.32232,0.01107
7.33233,0.01137
7.34234,0.01167
7.35235,0.01199
7.36236,0.01231
7.37237,0.01264
7.38238,0.01297
7.39239,0.01332
7.40240,0.01367
7.41241,0.01403
7.42242,0.01439
7.43243,0.01477
7.44244,0.01515
7.45245,0.01555
7.46246,0.01595
7.47247,0.01636
7.48248,0.01677
7.49249,0.01720
7.50250,0.01764
7.51251,0.01808
7.52252,0.01854
7.53253,0.01900
7.54254,0.01948
7.55255,0.01996
7.56256,0.02046
7.57257,0.02096
7.58258,0.02147
7.59259,0.02200
7.60260,0.02253
7.61261,0.02308
7.62262,0.02364
7.63263,0.02421
7.64264,0.02479
7.65265,0.02538
7.66266,0.02598
7.67267,0.02659
7.68268,0.02722
7.69269,0.02785
7.70270,0.02850
7.71271,0.02917
7.72272,0.02984
7.73273,0.03053
7.74274,0.03122
7.75275,0.03194
7.76276,0.03266
7.77277,0.03340
7.78278,0.03415
7.79279,0.03492
7.80280,0.03569
7.81281,0.03649
7.82282,0.03729
7.83283,0.03811
7.84284,0.03895
7.85285,0.03979
7.86286,0.04066
7.87287,0.04153
7.88288,0.04242
7.89289,0.04333
7.90290,0.04425
7.91291,0.04519
7.92292,0.04614
7.93293,0.04711
7.94294,0.04809
7.95295,0.04909
7.96296,0.05010
7.97297,0.05113
7.98298,0.05218
7.99299,0.05324
8.00300,0.05432
8.01301,0.05541
8.02302,0.05652
8.03303,0.05765
8.04304,0.05879
8.05305,0.05995
8.06306,0.06113
8.07307,0.06232
8.08308,0.06353
8.09309,0.06476
8.10310,0.06600
8.11311,0.06727
8.12312,0.06854
8.13313,0.06984
8.14314,0.07115
8.15315,0.07249
8.16316,0.07383
8.17317,0.07520
8.18318,0.07659
8.19319,0.07799
8.20320,0.07941
8.21321,0.08084
8.22322,0.08230
8.23323,0.08377
8.24324,0.08526
8.25325,0.08677
8.26326,0.08830
8.27327,0.08984
8.28328,0.09140
8.29329,0.09298
8.30330,0.09458
8.31331,0.09619
8.32332,0.09783
8.33333,0.09948
8.34334,0.10115
8.35335,0.10283
8.36336,0.10454
8.37337,0.10626
8.38338,0.10800
8.39339,0.10975
8.40340,0.11153
8.41341,0.11332
8.42342,0.11513
8.43343,0.11695
8.44344,0.11879
8.45345,0.12065
8.46346,0.12253
8.47347,0.12442
8.48348,0.12633
8.49349,0.12826
8.50350,0.13020
8.51351,0.13216
8.52352,0.13413
8.53353,0.13612
8.54354,0.13813
8.55355,0.14015
8.56356,0.14219
8.57357,0.14424
8.58358,0.14631
8.59359,0.14839
8.60360,0.15048
8.61361,0.15259
8.62362,0.15472
8.63363,0.15686
8.64364,0.15901
8.65365,0.16118
8.66366,0.16335
8.67367,0.16555
8.68368,0.16775
8.69369,0.16997
8.70370,0.17219
8.71371,0.17443
8.72372,0.17669
8.73373,0.17895
8.74374,0.18122
8.75375,0.18351
8.76376,0.18580
8.77377,0.18811
8.78378,0.19042
8.79379,0.19274
8.80380,0.19507
8.81381,0.19741
8.82382,0.19976
8.83383,0.20212
8.84384,0.20448
8.85385,0.20685
8.86386,0.20923
8.87387,0.21161
8.88388,0.21400
8.89389,0.21639
8.90390,0.21879
8.91391,0.22119
8.92392,0.22360
8.93393,0.22601
8.94394,0.22842
8.95395,0.23084
8.96396,0.23325
8.97397,0.23567
8.98398,0.23810
8.99399,0.24052
9.00400,0.24294
9.01401,0.24536
9.02402,0.24778
9.03403,0.25020
9.04404,0.25262
9.05405,0.25504
9.06406,0.25745
9.07407,0.25986
9.08408,0.26227
9.09409,0.26467
9.10410,0.26707
9.11411,0.26946
9.12412,0.27185
9.13413,0.27423
9.14414,0.27660
9.15415,0.27897
9.16416,0.28132
9.17417,0.28367
9.18418,0.28601
9.19419,0.28834
9.20420,0.29066
9.21421,0.29297
9.22422,0.29527
9.23423,0.29756
9.24424,0.29984
9.25425,0.30210
9.26426,0.30435
9.27427,0.30658
9.28428,0.30880
9.29429,0.31100
9.30430,0.31319
9.31431,0.31537
9.32432,0.31752
9.33433,0.31966
9.34434,0.32178
9.35435,0.32388
9.36436,0.32597
9.37437,0.32803
9.38438,0.33008
9.39439,0.33210
9.40440,0.33410
9.41441,0.33608
9.42442,0.33804
9.43443,0.33998
9.44444,0.34189
9.45445,0.34378
9.46446,0.34565
9.47447,0.34749
9.48448,0.34930
9.49449,0.35109
9.50450,0.35286
9.51451,0.35459
9.52452,0.35630
9.53453,0.35798
9.54454,0.35964
9.55455,0.36126
9.56456,0.36286
9.57457,0.36443
9.58458,0.36596
9.59459,0.36747
9.60460,0.36895
9.61461,0.37039
9.62462,0.37180
9.63463,0.37318
9.64464,0.37453
9.65465,0.37585
9.66466,0.37713
9.67467,0.37838
9.68468,0.37959
9.69469,0.38078
9.70470,0.38192
9.71471,0.38303
9.72472,0.38411
9.73473,0.38515
9.74474,0.38616
9.75475,0.38712
9.76476,0.38806
9.77477,0.38895
9.78478,0.38981
9.79479,0.39063
9.80480,0.39141
9.81481,0.39216
9.82482,0.39287
9.83483,0.39354
9.84484,0.39417
9.85485,0.39476
9.86486,0.39532
9.87487,0.39583
9.88488,0.39631
9.89489,0.39674
9.90490,0.39714
9.91491,0.39750
9.92492,0.39782
9.93493,0.39810
9.94494,0.39834
9.95495,0.39854
9.96496,0.39870
9.97497,0.39882
9.98498,0.39890
9.99499,0.39894
10.00501,0.39894
10.01502,0.39890
10.02503,0.39882
10.03504,0.39870
10.04505,0.39854
10.05506,0.39834
10.06507,0.39810
10.07508,0.39782
10.08509,0.39750
10.09510,0.39714
10.10511,0.39674
10.11512,0.39631
10.12513,0.39583
10.13514,0.39532
10.14515,0.39476
10.15516,0.39417
10.16517,0.39354
10.17518,0.39287
10.18519,0.39216
10.19520,0.39141
10.20521,0.39063
10.21522,0.38981
10.22523,0.38895
10.23524,0.38806
10.24525,0.38712
10.25526,0.38616
10.26527,0.38515
10.27528,0.38411
10.28529,0.38303
10.29530,0.38192
10.30531,0.38078
10.31532,0.37959
10.32533,0.37838
10.33534,0.37713
10.34535,0.37585
10.35536,0.37453
10.36537,0.37318
10.37538,0.37180
10.38539,0.37039
10.39540,0.36895
10.40541,0.36747
10.41542,0.36596
10.42543,0.36443
10.43544,0.36286
10.44545,0.36126
10.45546,0.35964
10.46547,0.35798
10.47548,0.35630
10.48549,0.35459
10.49550,0.35286
10.50551,0.35109
10.51552,0.34930
10.52553,0.34749
10.53554,0.34565
10.54555,0.34378
10.55556,0.34189
10.56557,0.33998
10.57558,0.33804
10.58559,0.33608
10.59560,0.33410
10.60561,0.33210
10.61562,0.33008
10.62563,0.32803
10.63564,0.32597
10.64565,0.32388
10.65566,0.32178
10.66567,0.31966
10.67568,0.31752
10.68569,0.31537
10.69570,0.31319
10.70571,0.31100
10.71572,0.30880
10.72573,0.30658
10.73574,0.30435
10.74575,0.30210
10.75576,0.29984
10.76577,0.29756
10.77578,0.29527
10.78579,0.29297
10.79580,0.29066
10.80581,0.28834
10.81582,0.28601
10.82583,0.28367
10.83584,0.28132
10.84585,0.27897
10.85586,0.27660
10.86587,0.27423
10.87588,0.27185
10.88589,0.26946
10.89590,0.26707
10.90591,0.26467
10.91592,0.26227
10.92593,0.25986
10.93594,0.25745
10.94595,0.25504
10.95596,0.25262
10.96597,0.25020
10.97598,0.24778
10.98599,0.24536
10.99600,0.24294
11.00601,0.24052
11.01602,0.23810
11.02603,0.23567
11.03604,0.23325
11.04605,0.23084
11.05606,0.22842
11.06607,0.22601
11.07608,0.22360
11.08609,0.22119
11.09610,0.21879
11.10611,0.21639
11.11612,0.21400
11.12613,0.21161
11.13614,0.20923
11.14615,0.20685
11.15616,0.20448
11.16617,0.20212
11.17618,0.19976
11.18619,0.19741
11.19620,0.19507
11.20621,0.19274
11.21622,0.19042
11.22623,0.18811
11.23624,0.18580
11.24625,0.18351
11.25626,0.18122
11.26627,0.17895
11.27628,0.17669
11.28629,0.17443
11.29630,0.17219
11.30631,0.16997
11.31632,0.16775
11.32633,0.16555
11.33634,0.16335
11.34635,0.16118
11.35636,0.15901
11.36637,0.15686
11.37638,0.15472
11.38639,0.15259
11.39640,0.15048
11.40641,0.14839
11.41642,0.14631
11.42643,0.14424
11.43644,0.14219
11.44645,0.14015
11.45646,0.13813
11.46647,0.13612
11.47648,0.13413
11.48649,0.13216
11.49650,0.13020
11.50651,0.12826
11.51652,0.12633
11.52653,0.12442
11.53654,0.12253
11.54655,0.12065
11.55656,0.11879
11.56657,0.11695
11.57658,0.11513
11.58659,0.11332
11.59660,0.11153
11.60661,0.10975
11.61662,0.10800
11.62663,0.10626
11.63664,0.10454
11.64665,0.10283
11.65666,0.10115
11.66667,0.09948
11.67668,0.09783
11.68669,0.09619
11.69670,0.09458
11.70671,0.09298
11.71672,0.09140
11.72673,0.08984
11.73674,0.08830
11.74675,0.08677
11.75676,0.08526
11.76677,0.08377
11.77678,0.08230
11.78679,0.08084
11.79680,0.07941
11.80681,0.07799
11.81682,0.07659
11.82683,0.07520
11.83684,0.07383
11.84685,0.07249
11.85686,0.07115
11.86687,0.06984
11.87688,0.06854
11.88689,0.06727
11.89690,0.06600
11.90691,0.06476
11.91692,0.06353
11.92693,0.06232
11.93694,0.06113
11.94695,0.05995
11.95696,0.05879
11.96697,0.05765
11.97698,0.05652
11.98699,0.05541
11.99700,0.05432
12.00701,0.05324
12.01702,0.05218
12.02703,0.05113
12.03704,0.05010
12.04705,0.04909
12.05706,0.04809
12.06707,0.04711
12.07708,0.04614
12.08709,0.04519
12.09710,0.04425
12.10711,0.04333
12.11712,0.04242
12.12713,0.04153
12.13714,0.04066
12.14715,0.03979
12.15716,0.03895
12.16717,0.03811
12.17718,0.03729
12.18719,0.03649
12.19720,0.03569
12.20721,0.03492
12.21722,0.03415
12.22723,0.03340
12.23724,0.03266
12.24725,0.03194
12.25726,0.03122
12.26727,0.03053
12.27728,0.02984
12.28729,0.02917
12.29730,0.02850
12.30731,0.02785
12.31732,0.02722
12.32733,0.02659
12.33734,0.02598
12.34735,0.02538
12.35736,0.02479
12.36737,0.02421
12.37738,0.02364
12.38739,0.02308
12.39740,0.02253
12.40741,0.02200
12.41742,0.02147
12.42743,0.02096
12.43744,0.02046
12.44745,0.01996
12.45746,0.01948
12.46747,0.01900
12.47748,0.01854
12.48749,0.01808
12.49750,0.01764
12.50751,0.01720
12.51752,0.01677
12.52753,0.01636
12.53754,0.01595
12.54755,0.01555
12.55756,0.01515
12.56757,0.01477
12.57758,0.01439
12.58759,0.01403
12.59760,0.01367
12.60761,0.01332
12.61762,0.01297
12.62763,0.01264
12.63764,0.01231
12.64765,0.01199
12.65766,0.01167
12.66767,0.01137
12.67768,0.01107
12.68769,0.01077
12.69770,0.01049
12.70771,0.01021
12.71772,0.00993
12.72773,0.00967
12.73774,0.00940
12.74775,0.00915
12.75776,0.00890
12.76777,0.00866
12.77778,0.00842
12.78779,0.00819
12.79780,0.00796
12.80781,0.00774
12.81782,0.00753
12.82783,0.00732
12.83784,0.00711
12.84785,0.00692
12.85786,0.00672
12.86787,0.00653
12.87788,0.00635
12.88789,0.00616
12.89790,0.00599
12.90791,0.00582
12.91792,0.00565
12.92793,0.00549
12.93794,0.00533
12.94795,0.00517
12.95796,0.00502
12.96797,0.00488
12.97798,0.00473
12.98799,0.00459
12.99800,0.00446
13.00801,0.00433
13.01802,0.00420
13.02803,0.00407
13.03804,0.00395
13.04805,0.00383
13.05806,0.00372
13.06807,0.00360
13.07808,0.00350
13.08809,0.00339
13.09810,0.00329
13.10811,0.00319
13.11812,0.00309
13.12813,0.00299
13.13814,0.00290
13.14815,0.00281
13.15816,0.00272
13.16817,0.00264
13.17818,0.00256
13.18819,0.00248
13.19820,0.00240
13.20821,0.00232
13.21822,0.00225
13.22823,0.00218
13.23824,0.00211
13.24825,0.00204
13.25826,0.00198
13.26827,0.00191
13.27828,0.00185
13.28829,0.00179
13.29830,0.00173
13.30831,0.00168
13.31832,0.00162
13.32833,0.00157
13.33834,0.00152
13.34835,0.00147
13.35836,0.00142
13.36837,0.00137
13.37838,0.00133
13.38839,0.00128
13.39840,0.00124
13.40841,0.00120
13.41842,0.00116
13.42843,0.00112
13.43844,0.00108
13.44845,0.00104
13.45846,0.00101
13.46847,0.00097
13.47848,0.00094
13.48849,0.00091
13.49850,0.00088
13.50851,0.00085
13.51852,0.00082
13.52853,0.00079
13.53854,0.00076
13.54855,0.00074
13.55856,0.00071
13.56857,0.00068
13.57858,0.00066
13.58859,0.00064
13.59860,0.00061
13.60861,0.00059
13.61862,0.00057
13.62863,0.00055
13.63864,0.00053
13.64865,0.00051
13.65866,0.00049
13.66867,0.00048
13.67868,0.00046
13.68869,0.00044
13.69870,0.00043
13.70871,0.00041
13.71872,0.00040
13.72873,0.00038
13.73874,0.00037
13.74875,0.00035
13.75876,0.00034
13.76877,0.00033
13.77878,0.00032
13.78879,0.00030
13.79880,0.00029
13.80881,0.00028
13.81882,0.00027
13.82883,0.00026
13.83884,0.00025
13.84885,0.00024
13.85886,0.00023
13.86887,0.00022
13.87888,0.00022
13.88889,0.00021
13.89890,0.00020
13.90891,0.00019
13.91892,0.00018
13.92893,0.00018
13.93894,0.00017
13.94895,0.00016
13.95896,0.00016
13.96897,0.00015
13.97898,0.00015
13.98899,0.00014
13.99900,0.00013
14.00901,0.00013
14.01902,0.00012
14.02903,0.00012
14.03904,0.00011
14.04905,0.00011
14.05906,0.00011
14.06907,0.00010
14.07908,0.00010
14.08909,0.00009
14.09910,0.00009
14.10911,0.00009
14.11912,0.00008
14.12913,0.00008
14.13914,0.00008
14.14915,0.00007
14.15916,0.00007
14.16917,0.00007
14.17918,0.00006
14.18919,0.00006
14.19920,0.00006
14.20921,0.00006
14.21922,0.00005
14.22923,0.00005
14.23924,0.00005
14.24925,0.00005
14.25926,0.00005
14.26927,0.00004
14.27928,0.00004
14.28929,0.00004
14.29930,0.00004
14.30931,0.00004
14.31932,0.00004
14.32933,0.00003
14.33934,0.00003
14.34935,0.00003
14.35936,0.00003
14.36937,0.00003
14.37938,0.00003
14.38939,0.00003
14.39940,0.00003
14.40941,0.00002
14.41942,0.00002
14.42943,0.00002
14.43944,0.00002
14.44945,0.00002
14.45946,0.00002
14.46947,0.00002
14.47948,0.00002
14.48949,0.00002
14.49950,0.00002
14.50951,0.00002
14.51952,0.00001
14.52953,0.00001
14.53954,0.00001
14.54955,0.00001
14.55956,0.00001
14.56957,0.00001
14.57958,0.00001
14.58959,0.00001
14.59960,0.00001
14.60961,0.00001
14.61962,0.00001
14.62963,0.00001
14.63964,0.00001
14.64965,0.00001
14.65966,0.00001
14.66967,0.00001
14.67968,0.00001
14.68969,0.00001
14.69970,0.00001
14.70971,0.00001
14.71972,0.00001
14.72973,0.00001
14.73974,0.00001
14.74975,0.00001
14.75976,0.00000
14.76977,0.00000
14.77978,0.00000
14.78979,0.00000
14.79980,0.00000
14.80981,0.00000
14.81982,0.00000
14.82983,0.00000
14.83984,0.00000
14.84985,0.00000
14.85986,0.00000
14.86987,0.00000
14.87988,0.00000
14.88989,0.00000
14.89990,0.00000
14.90991,0.00000
14.91992,0.00000
14.92993,0.00000
14.93994,0.00000
14.94995,0.00000
14.95996,0.00000
14.96997,0.00000
14.97998,0.00000
14.98999,0.00000
15.00000,0.00000


==> figures/data/agrs/r.csv <==
x,y
0.75808,0.00003
0.76027,0.00004
0.76245,0.00006
0.76462,0.00007
0.76678,0.00009
0.76893,0.00012
0.77107,0.00015
0.77319,0.00019
0.77531,0.00024
0.77741,0.00031
0.77950,0.00039
0.78158,0.00049
0.78365,0.00062
0.78571,0.00077
0.78775,0.00096
0.78979,0.00120
0.79181,0.00149
0.79382,0.00185
0.79582,0.00229
0.79781,0.00283
0.79979,0.00348
0.80176,0.00427
0.80371,0.00524
0.80565,0.00640
0.80758,0.00780
0.80950,0.00948
0.81141,0.01150
0.81330,0.01392
0.81518,0.01680
0.81706,0.02023
0.81891,0.02429
0.82076,0.02910
0.82260,0.03478
0.82442,0.04146
0.82623,0.04931
0.82803,0.05849
0.82982,0.06921
0.83160,0.08169
0.83336,0.09619
0.83511,0.11297
0.83685,0.13236
0.83858,0.15470
0.84030,0.18035
0.84200,0.20974
0.84369,0.24332
0.84537,0.28157
0.84704,0.32503
0.84870,0.37427
0.85034,0.42991
0.85197,0.49259
0.85359,0.56302
0.85520,0.64193
0.85680,0.73009
0.85838,0.82830
0.85995,0.93740
0.86152,1.05824
0.86306,1.19171
0.86460,1.33870
0.86613,1.50010
0.86764,1.67680
0.86914,1.86968
0.87063,2.07959
0.87211,2.30735
0.87357,2.55373
0.87503,2.81942
0.87647,3.10506
0.87790,3.41119
0.87932,3.73822
0.88073,4.08648
0.88212,4.45615
0.88351,4.84723
0.88488,5.25960
0.88624,5.69294
0.88759,6.14675
0.88893,6.62033
0.89025,7.11276
0.89157,7.62292
0.89287,8.14947
0.89417,8.69085
0.89545,9.24528
0.89672,9.81076
0.89798,10.38509
0.89922,10.96586
0.90046,11.55047
0.90169,12.13617
0.90290,12.72004
0.90410,13.29903
0.90529,13.87000
0.90648,14.42971
0.90765,14.97489
0.90881,15.50224
0.90995,16.00849
0.91109,16.49039
0.91222,16.94479
0.91333,17.36867
0.91444,17.75912
0.91554,18.11346
0.91662,18.42918
0.91769,18.70405
0.91876,18.93608
0.91981,19.12358
0.92085,19.26519
0.92189,19.35985
0.92291,19.40688
0.92392,19.40592
0.92492,19.35698
0.92591,19.26042
0.92690,19.11695
0.92787,18.92764
0.92883,18.69387
0.92978,18.41733
0.93072,18.10001
0.93166,17.74418
0.93258,17.35234
0.93349,16.92718
0.93439,16.47162
0.93529,15.98868
0.93617,15.48153
0.93705,14.95340
0.93791,14.40758
0.93877,13.84735
0.93962,13.27600
0.94045,12.69675
0.94128,12.11276
0.94210,11.52705
0.94291,10.94253
0.94372,10.36198
0.94451,9.78796
0.94529,9.22288
0.94607,8.66893
0.94683,8.12811
0.94759,7.60219
0.94834,7.09271
0.94908,6.60102
0.94981,6.12822
0.95054,5.67521
0.95125,5.24270
0.95196,4.83118
0.95266,4.44095
0.95335,4.07214
0.95403,3.72474
0.95471,3.39854
0.95537,3.09325
0.95603,2.80842
0.95668,2.54351
0.95732,2.29789
0.95796,2.07086
0.95859,1.86164
0.95921,1.66943
0.95982,1.49336
0.96042,1.33255
0.96102,1.18612
0.96161,1.05317
0.96219,0.93281
0.96277,0.82417
0.96334,0.72637
0.96390,0.63860
0.96445,0.56005
0.96500,0.48994
0.96554,0.42755
0.96607,0.37218
0.96660,0.32318
0.96712,0.27994
0.96763,0.24189
0.96814,0.20849
0.96864,0.17926
0.96913,0.15374
0.96962,0.13153
0.97010,0.11225
0.97058,0.09556
0.97104,0.08115
0.97151,0.06875
0.97196,0.05809
0.97241,0.04897
0.97285,0.04117
0.97329,0.03454
0.97372,0.02890
0.97415,0.02412
0.97457,0.02008
0.97498,0.01668
0.97539,0.01381
0.97580,0.01142
0.97619,0.00941
0.97659,0.00774
0.97697,0.00635
0.97735,0.00519
0.97773,0.00424
0.97810,0.00345
0.97846,0.00280
0.97882,0.00227
0.97918,0.00184
0.97953,0.00148
0.97987,0.00119
0.98021,0.00095
0.98055,0.00076
0.98088,0.00061
0.98121,0.00049
0.98153,0.00039
0.98184,0.00031
0.98215,0.00024


==> figures/data/agrs/r_2.csv <==
x,y
0.88402,4.99868
0.88448,5.13617
0.88493,5.27600
0.88539,5.41815
0.88584,5.56260
0.88629,5.70934
0.88674,5.85835
0.88719,6.00959
0.88764,6.16306
0.88808,6.31870
0.88853,6.47651
0.88897,6.63643
0.88941,6.79845
0.88986,6.96250
0.89030,7.12857
0.89074,7.29659
0.89117,7.46653
0.89161,7.63833
0.89204,7.81194
0.89248,7.98731
0.89291,8.16438
0.89334,8.34308
0.89377,8.52337
0.89420,8.70516
0.89463,8.88839
0.89505,9.07299
0.89548,9.25889
0.89590,9.44601
0.89632,9.63426
0.89675,9.82358
0.89717,10.01387
0.89758,10.20505
0.89800,10.39703
0.89842,10.58972
0.89883,10.78303
0.89925,10.97685
0.89966,11.17110
0.90007,11.36567
0.90048,11.56045
0.90089,11.75536
0.90130,11.95027
0.90170,12.14509
0.90211,12.33970
0.90251,12.53399
0.90292,12.72785
0.90332,12.92117
0.90372,13.11383
0.90412,13.30572
0.90451,13.49671
0.90491,13.68670
0.90531,13.87555
0.90570,14.06316
0.90609,14.24939
0.90648,14.43414
0.90688,14.61727
0.90726,14.79868
0.90765,14.97822
0.90804,15.15579
0.90843,15.33127
0.90881,15.50452
0.90919,15.67544
0.90958,15.84389
0.90996,16.00977
0.91034,16.17295
0.91071,16.33332
0.91109,16.49076
0.91147,16.64515
0.91184,16.79638
0.91222,16.94434
0.91259,17.08892
0.91296,17.23002
0.91333,17.36751
0.91370,17.50131
0.91407,17.63130
0.91444,17.75739
0.91480,17.87949
0.91517,17.99748
0.91553,18.11130
0.91589,18.22083
0.91625,18.32601
0.91661,18.42674
0.91697,18.52295
0.91733,18.61456
0.91768,18.70149
0.91804,18.78369
0.91839,18.86107
0.91874,18.93358
0.91910,19.00116
0.91945,19.06376
0.91980,19.12132
0.92014,19.17380
0.92049,19.22116
0.92084,19.26335
0.92118,19.30034
0.92153,19.33211
0.92187,19.35862
0.92221,19.37985
0.92255,19.39580
0.92289,19.40643
0.92323,19.41175
0.92356,19.41175
0.92390,19.40643
0.92423,19.39580
0.92457,19.37985
0.92490,19.35862
0.92523,19.33211
0.92556,19.30034
0.92589,19.26335
0.92622,19.22116
0.92654,19.17380
0.92687,19.12132
0.92719,19.06376
0.92752,19.00116
0.92784,18.93358
0.92816,18.86107
0.92848,18.78369
0.92880,18.70149
0.92912,18.61456
0.92944,18.52295
0.92975,18.42674
0.93007,18.32601
0.93038,18.22083
0.93069,18.11130
0.93100,17.99748
0.93131,17.87949
0.93162,17.75739
0.93193,17.63130
0.93224,17.50131
0.93254,17.36751
0.93285,17.23002
0.93315,17.08892
0.93346,16.94434
0.93376,16.79638
0.93406,16.64515
0.93436,16.49076
0.93466,16.33332
0.93495,16.17295
0.93525,16.00977
0.93555,15.84389
0.93584,15.67544
0.93613,15.50452
0.93643,15.33127
0.93672,15.15579
0.93701,14.97822
0.93730,14.79868
0.93759,14.61727
0.93787,14.43414
0.93816,14.24939
0.93844,14.06316
0.93873,13.87555
0.93901,13.68670
0.93929,13.49671
0.93957,13.30572
0.93985,13.11383
0.94013,12.92117
0.94041,12.72785
0.94069,12.53399
0.94096,12.33970
0.94124,12.14509
0.94151,11.95027
0.94178,11.75536
0.94206,11.56045
0.94233,11.36567
0.94260,11.17110
0.94287,10.97685
0.94313,10.78303
0.94340,10.58972
0.94367,10.39703
0.94393,10.20505
0.94420,10.01387
0.94446,9.82358
0.94472,9.63426
0.94498,9.44601
0.94524,9.25889
0.94550,9.07299
0.94576,8.88839
0.94602,8.70516
0.94627,8.52337
0.94653,8.34308
0.94678,8.16438
0.94703,7.98731
0.94729,7.81194
0.94754,7.63833
0.94779,7.46653
0.94804,7.29659
0.94829,7.12857
0.94853,6.96250
0.94878,6.79845
0.94903,6.63643
0.94927,6.47651
0.94952,6.31870
0.94976,6.16306
0.95000,6.00959
0.95024,5.85835
0.95048,5.70934
0.95072,5.56260
0.95096,5.41815
0.95120,5.27600
0.95143,5.13617
0.95167,4.99868


==> figures/data/agrs/s_0.csv <==
x,y
0.75808,0.00000
0.98215,0.00000


==> figures/data/agrs/s_1.csv <==
x,y
0.80090,1.00000
nan,1.00000


==> figures/data/agrs/s_2.csv <==
x,y
0.86151,4.99868
0.97418,4.99868


==> figures/data/agrs/s_3.csv <==
x,y
0.88917,9.96007
0.95215,9.96007


==> figures/data/agrs/s_4.csv <==
x,y
0.90416,14.35848
0.94015,14.35848


==> figures/data/agrs/s_5.csv <==
x,y
0.91255,17.23043
0.93326,17.23043


==> figures/data/coding_cost.csv <==
info,index,bound,sum
0.0,-0.0,-0.0,-0.0
0.2924812503605781,1.0226652839185322,0.2289159597991611,1.2515812437176932
0.5,1.443191959276854,0.42901885449161276,1.8722108137684668
0.7924812503605781,1.686388311662788,0.6146365224776156,2.301024834140404
1.160964047443681,1.9057387870831775,0.8819447976142485,2.787683584697426
1.5,2.024555163595835,1.1389717810042148,3.16352694460005
1.7297158093186489,2.0879107215595707,1.331128871173202,3.419039592732773
3.3291057413758978,2.187210215752508,2.8635098036428737,5.050720019395381
4.983613129417996,2.1081472619823365,4.561484139986061,6.669631401968397
6.643928320920272,2.0676725830283647,6.252148328051448,8.319820911079812
8.304827450657545,2.064323148673491,7.9420741733707,10.00639732204419
9.965785006009247,2.079967685294465,9.605560652478614,11.685528337773079
11.626748404240518,2.0865069465876354,11.241482570532074,13.32798951711971


==> figures/data/kld_num_iter_0.csv <==
kld,num_iter
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0


==> figures/data/kld_num_iter_1.csv <==
kld,num_iter
0.40634276750623166,1.496
0.053503891529225495,1.136
0.06989863131998275,1.142
0.20298557788101138,1.284
0.21411590716058512,1.374
0.05203218054128118,1.114
0.18962812734243328,1.27
0.19726606244541078,1.3
0.18441695318014134,1.232
0.1996086512279172,1.306
0.4430049974708488,1.542
0.07388966230054728,1.146
0.11310540978997953,1.182
0.08883485025420704,1.152
0.052298835944105955,1.122
0.12733451248116298,1.264
0.055642616387788855,1.122
0.05941434183772156,1.138
0.10885768983220732,1.204
0.19879992284099948,1.26
0.05525991962101634,1.128
0.16922076576153525,1.282
0.08801224293055128,1.162
0.7118189088817843,1.76
0.06396911874709472,1.128
0.11276504178495654,1.206
0.05290134957186132,1.15
0.09880674627046586,1.174
0.15056616200058176,1.26
0.39892711075271686,1.504
0.42138570613343584,1.602
0.4454192234263608,1.642
0.0718017041453262,1.128
0.10271488877609257,1.19
0.1344490114171757,1.24
0.18279484461300274,1.328
0.08940026954701187,1.174
0.06846365563340293,1.092
0.16009715232078597,1.272
0.1930284761484515,1.308
0.898914357841847,2.122
0.05238201168003134,1.112
0.16166078785967403,1.266
0.09760782330767576,1.16
0.0834125805254868,1.18
0.11894931455836613,1.208
0.4916009957569825,1.664
0.8512208320421651,2.032
0.5052049882183675,1.642
0.6412447846760571,1.87
0.05378038505279843,1.112
0.06264184371754258,1.12
0.18705078007374967,1.258
0.09196982706233785,1.196
0.2007204831750442,1.334
0.07737236304792598,1.132
0.05381939904916556,1.138
0.06487150505015397,1.12
0.05429785780304892,1.134
0.07618605072521324,1.136
0.637371632234429,1.778
0.05398767432534336,1.1
0.054816154775222545,1.136
0.10468012735396737,1.152
0.11634860201158781,1.22
0.16939464240182805,1.302
0.6792363409861685,1.732
0.16751046537062883,1.218
0.12449635188019154,1.18
0.45811621726080054,1.63
0.12675914023432036,1.198
0.05484811269443549,1.144
0.26137087959596256,1.348
2.7942295142738964,4.052
0.42489775392056917,1.572
0.20466768653641915,1.334
0.05693757942046994,1.138
0.05325862864282005,1.09
0.2815859136168704,1.392
0.05568079077635393,1.132
0.5116915356603617,1.632
0.22577871602883573,1.294
0.05691733296516634,1.124
0.3429421233805691,1.406
0.0559397962424197,1.148
0.07136811881938077,1.154
0.16018158213506617,1.216
0.4198926703441259,1.544
0.0555363678985888,1.13
0.09027464942809692,1.148
0.09775468946561279,1.166
0.1201815666755966,1.224
0.36555374605687996,1.526
0.2979625078480163,1.376
0.1591851878252103,1.246
0.17026917919338622,1.33
0.2114549137340605,1.294
0.06256455190838528,1.102
0.4629900045357757,1.626
0.32202472529837844,1.428


==> figures/data/kld_num_iter_10.csv <==
kld,num_iter
9.07487050255309,3.454
10.608007348853116,4.748
8.315096977831239,2.952
8.988562071411279,3.394
8.581209276892526,3.154
7.76762239818568,2.628
12.19523797690689,6.272
7.746684700116584,2.634
7.675390882235654,2.586
7.737267090567635,2.588
7.725814937010077,2.634
7.639847972636455,2.594
8.305903600880207,2.886
7.712105035220223,2.638
10.889785388853323,5.034
9.625829080016386,3.834
7.595267066201591,2.62
7.632395365020443,2.616
7.973027982619217,2.758
7.585268775968038,2.518
7.8883515982287715,2.692
7.683107610116856,2.61
7.7187513157834164,2.57
7.590039477416829,2.544
8.3630023484024,2.884
8.419581083683196,3.006
8.144458843582674,2.852
8.993333304973278,3.424
7.768415055902715,2.654
7.6443261326674135,2.538
8.089935652949546,2.782
7.636941043565599,2.628
7.8155311688914635,2.682
7.5911882112494675,2.556
7.993001497752379,2.714
8.153597854590748,2.846
9.012666718876273,3.474
7.585292710358081,2.502
8.836167262928615,3.272
7.943865705939762,2.744
7.637152557211772,2.556
7.589314870390801,2.552
7.860079621147873,2.71
7.890719019105438,2.76
7.818242289821234,2.64
7.645878190127824,2.564
8.14238989178468,2.842
10.333599517231239,4.412
8.228497076242736,2.974
7.613090166855318,2.53
7.585253614289968,2.544
9.434129225037834,3.678
7.690014126437138,2.578
7.599349567556613,2.576
7.605218517945539,2.592
7.635253061892766,2.554
8.33387580804916,2.932
9.71050651227509,3.998
8.09758108871916,2.842
7.587525396195885,2.582
9.918303695900716,4.01
7.775136008811664,2.658
7.908918717591674,2.682
7.592783394610934,2.544
7.968255512584742,2.684
8.504150045732702,3.022
7.631035532674355,2.574
7.70626142423049,2.674
7.627576300139808,2.574
8.252447276751793,2.906
7.721091168245815,2.63
8.411522208353693,3.022
9.183213321054186,3.52
7.6324600115676375,2.542
9.597483831514905,3.74
7.631721240421482,2.522
7.591209747109322,2.568
8.272611973441272,2.976
7.791782592006842,2.622
9.895014076462628,4.096
7.6105357343728866,2.542
8.211323082539199,2.89
10.542716405286923,4.65
10.7416006921159,4.774
7.855309641812457,2.706
13.855490786705852,8.092
8.063028518708501,2.796
7.586183286157711,2.524
7.736979675504799,2.626
7.854958940514373,2.694
7.601137163075146,2.598
7.585422587900234,2.504
8.121355870486594,2.84
7.851754897289952,2.59
7.673403248492651,2.598
9.612597685773421,3.788
10.895875090206482,5.022
8.41480071621726,2.958
7.881382828458481,2.72
8.05693129301131,2.758


==> figures/data/kld_num_iter_11.csv <==
kld,num_iter
10.73583498828533,3.474
12.268985632803172,4.648
9.976054625608594,3.092
10.649525780368416,3.538
10.242169319678178,3.208
9.428575118696747,2.754
13.856230545918315,6.268
9.407637232188556,2.692
9.336342772663906,2.662
9.398219537881205,2.678
9.386767281254368,2.724
9.30079954317884,2.686
9.966861165917253,3.034
9.373057256075523,2.598
12.5507662088032,5.046
11.286798524370862,3.974
9.256218235516219,2.586
9.293346868489428,2.676
9.633982551778693,2.822
9.246219855298145,2.61
9.549305405301551,2.726
9.34405956999559,2.696
9.37970359645518,2.632
9.250990599683206,2.618
10.023960427327658,2.982
10.080539671816563,3.094
9.805414955618357,2.936
10.654297056871474,3.584
9.429367783547693,2.696
9.3052777435132,2.646
9.750891274277004,2.956
9.29789258794565,2.654
9.476484320581035,2.698
9.252139343854438,2.62
9.653956246673312,2.79
9.814554048877447,2.944
10.67363064477502,3.476
9.246243789903597,2.658
10.497129600333848,3.304
9.604820012639012,2.734
9.298104103495444,2.66
9.250265986135721,2.57
9.521033173773112,2.78
9.551672847484985,2.752
9.47919546591087,2.836
9.306829814942112,2.596
9.803345985199815,2.956
11.994575331513282,4.4
9.889453944621755,3.02
9.274041496577691,2.588
9.246204693483621,2.564
11.095096944095342,3.664
9.350966148474456,2.634
9.260300773613718,2.636
9.266169776823144,2.616
9.296204591080997,2.614
9.994833624835818,2.994
11.371476718725697,4.028
9.75853677885547,2.89
9.248476495835554,2.582
11.579275772524104,4.02
9.436088796945159,2.722
9.569872709768342,2.814
9.253734541572541,2.608
9.629210038792031,2.728
10.165109394985967,3.05
9.291987023904861,2.624
9.367213592493343,2.632
9.288527760237251,2.62
9.913404360682403,3.006
9.38204346997623,2.644
10.072480723957254,3.068
10.844178781870816,3.622
9.29341151561844,2.654
11.258453020762403,3.854
9.29267273782335,2.612
9.252160879908114,2.566
9.93356923885397,2.986
9.452735529959435,2.634
11.555985943479651,4.138
9.271487041105392,2.696
9.87227979635243,2.948
12.203694101619076,4.718
12.402580178404845,4.824
9.516263151507927,2.816
15.516498297977623,8.28
9.723983897871992,2.846
9.247134373718401,2.618
9.397932120231637,2.592
9.515912447053532,2.674
9.262088385220594,2.66
9.246373668614646,2.614
9.782311774595726,2.864
9.512708374992753,2.774
9.334355121032218,2.708
11.273567011045472,4.01
12.55685596496362,5.088
10.075759261327363,3.096
9.542336572812395,2.728
9.717886617299827,2.848


==> figures/data/kld_num_iter_12.csv <==
kld,num_iter
12.396799079561513,3.524
13.9299511039148,4.884
11.63701803308252,3.004
12.310489793966322,3.626
11.903132966655305,3.186
11.089538033439165,2.658
15.517197445550222,6.294
11.068600128086882,2.7
10.997305604397223,2.66
11.059182425303604,2.818
11.047730158369736,2.754
10.961762342923254,2.63
11.627824565117066,3.072
11.03402012085187,2.71
14.211731933517322,5.028
12.947763111514181,3.918
10.917180995137459,2.612
10.954309661526434,2.664
11.294945651387787,2.858
10.907182605920845,2.626
11.210268428701218,2.82
11.005022408674021,2.686
11.040666467213235,2.682
10.911953354599575,2.676
11.684923877916804,3.096
11.741503173327022,3.096
11.466378209516597,2.92
12.31526107476353,3.57
11.09033069900351,2.794
10.966240547287994,2.72
11.411854479103935,2.854
10.958855385073802,2.71
11.137447278441732,2.834
10.913102099804677,2.57
11.314919364258726,2.844
11.475517311000868,2.93
12.334594680067303,3.564
10.907206540547836,2.678
12.158093476775205,3.428
11.265783086001822,2.806
10.95906690081396,2.66
10.91122874039994,2.674
11.181996171727775,2.77
11.212635873015348,2.824
11.140158426211597,2.774
10.967792620113771,2.69
11.464309237235982,2.886
13.655540555655664,4.492
11.550417274155077,2.948
10.935004272239865,2.588
10.907167444092675,2.626
12.756061358707255,3.794
11.01192899336881,2.764
10.921263536909242,2.686
10.92713254540077,2.698
10.957167386689953,2.652
11.655797049210843,3.016
13.032441382079382,3.976
11.419499990563354,2.858
10.90943924848923,2.664
13.24024062289692,4.194
11.097051718449888,2.762
11.230835751678582,2.812
10.914697298958457,2.64
11.29017313410586,2.842
11.826072972609168,3.25
10.952949815718005,2.65
11.028176452010396,2.682
10.94949054893706,2.626
11.574367711771098,2.984
11.043006342840172,2.702
11.73344421821466,3.132
12.505142970656406,3.684
10.954374308713628,2.606
12.91941758239477,3.922
10.95363553025364,2.582
10.913123635877735,2.632
11.594532608091052,3.002
11.113698466446225,2.78
13.216950772891622,4.174
10.932449814468557,2.618
11.53324311042902,3.042
13.86465951396833,4.644
14.063545769751553,5.038
11.177226145169566,2.814
17.177466691850356,8.008
11.384947078482288,2.878
10.908097125164167,2.668
11.058895007395359,2.746
11.17687544039954,2.794
10.92305115012497,2.662
10.907336419375778,2.624
11.443275007701105,2.894
11.173671365455096,2.7
10.995317950976647,2.722
12.934531586280428,3.928
14.21782169515852,5.026
11.736722758535453,3.134
11.203299589940116,2.774
11.378849792422569,2.866


==> figures/data/kld_num_iter_2.csv <==
kld,num_iter
0.885025376163032,1.822
1.6516014649972768,2.648
0.5051348149344828,1.55
0.8418707290499714,1.894
0.6381922950266219,1.628
0.23139478773880567,1.27
2.4452247151773046,3.52
0.22092583401576782,1.288
0.18527856860621264,1.238
0.21621698215324495,1.292
0.21049084811369845,1.26
0.16750693609206557,1.238
0.5005380804920828,1.452
0.2036358286692626,1.27
1.7924918938875793,2.842
1.1605074196875673,2.2
0.14521625997010107,1.18
0.16378059502102144,1.236
0.3340986069834962,1.402
0.140217064861874,1.216
0.2917599914063517,1.354
0.18913697113045327,1.286
0.20695900218226182,1.316
0.1426024394397762,1.22
0.5290877397469166,1.54
0.557377390280991,1.592
0.4198148946195301,1.412
0.8442563696871394,1.838
0.23179112056061216,1.304
0.1697460384983452,1.246
0.39255302668701225,1.45
0.16605345702199226,1.226
0.25534941263555105,1.3
0.14317681209976477,1.154
0.3440854644176535,1.346
0.4243844458186211,1.42
0.8539231733057064,1.92
0.14022903217656668,1.198
0.7656725628345973,1.844
0.319517322832386,1.36
0.16615921490264673,1.27
0.1422401323037276,1.208
0.27762386150601714,1.35
0.29294371368178934,1.306
0.25670498665604097,1.33
0.1705220749888375,1.218
0.418780408375774,1.536
1.5143961771471806,2.58
0.4618344311407234,1.446
0.15412789941246793,1.202
0.14020948394703062,1.22
1.0646565336990172,2.05
0.1925902638231761,1.24
0.1472575310601195,1.232
0.1501920355993341,1.216
0.16520945774566737,1.24
0.5145243239375956,1.586
1.202846559204081,2.258
0.39637578279899816,1.472
0.1413453862588988,1.186
1.306746190002812,2.298
0.2351516306198508,1.318
0.3020436539233994,1.348
0.14397441175641498,1.21
0.3317123481039084,1.4
0.5996622941505547,1.612
0.16310067204881537,1.21
0.20071399395634143,1.264
0.16137103848537912,1.234
0.47380965114625556,1.46
0.2081289401127238,1.314
0.5533479123218628,1.554
0.9391973271276732,1.932
0.16381291861785097,1.228
1.1463346537105854,2.114
0.16344352935091788,1.238
0.14318758013737082,1.228
0.4838921003144774,1.518
0.2434750054503565,1.308
1.2951012638356711,2.276
0.15285067039908995,1.214
0.45324734841898706,1.544
1.6189556667594631,2.672
1.7183988045953853,2.758
0.2752388479884122,1.326
3.2753594213408337,4.318
0.3790993250308187,1.412
0.1406743245292609,1.18
0.21607327318475164,1.236
0.27506349558586374,1.354
0.1481513377573634,1.188
0.14029397159703116,1.206
0.4082632925566238,1.448
0.2734614579534374,1.394
0.1842847417965427,1.278
1.1538916564091144,2.19
1.7955367750126665,2.974
0.554987182646186,1.602
0.2882755716773579,1.304
0.3760506816960954,1.428


==> figures/data/kld_num_iter_3.csv <==
kld,num_iter
1.3058484185779544,2.078
2.327949870356947,3.048
0.7993276702732217,1.686
1.2483088890938732,2.016
0.9767376437294074,1.884
0.4343409673456525,1.436
3.386114203930318,4.166
0.42038236238160176,1.416
0.3728526751688617,1.37
0.4141038932315716,1.316
0.40646904784550947,1.408
0.349157165149999,1.32
0.7931986910166887,1.714
0.39732902191959496,1.442
2.5158037755440175,3.296
1.6731578099440012,2.382
0.3194362636540462,1.344
0.3441887103886067,1.31
0.5712793930052399,1.5
0.31277067017641014,1.332
0.514827905569047,1.462
0.3779972118678492,1.376
0.4017599199369272,1.418
0.31595116961361314,1.326
0.831264903356467,1.706
0.8689844374018993,1.794
0.6855677765199517,1.582
1.251489743276764,2.098
0.434869411108061,1.45
0.35214263502503834,1.37
0.6492186192765946,1.494
0.3472191930565677,1.334
0.46628046720797955,1.406
0.316716999826931,1.35
0.5845952029174496,1.534
0.6916605114520731,1.566
1.2643788147681865,2.014
0.3127866265960004,1.306
1.1467113341400417,2.05
0.5518376808037596,1.476
0.3473602035641074,1.35
0.315468093432215,1.332
0.49597973236860116,1.458
0.5164062019362974,1.444
0.46808789923529953,1.472
0.3531773503456949,1.37
0.6841884615282768,1.516
2.145009486556819,2.884
0.7415938252148762,1.618
0.33131844957720197,1.3
0.3127605622899523,1.316
1.5453566286259346,2.348
0.38260160212481303,1.346
0.3221579584407374,1.314
0.3260706311596904,1.308
0.3460938606881346,1.322
0.8118470156107057,1.75
1.7296099959660194,2.434
0.6543156274259091,1.624
0.31427509870577663,1.276
1.8681428370309945,2.616
0.4393500911870461,1.448
0.5285394555917774,1.5
0.31778046603579835,1.304
0.5680977144991229,1.552
0.9253643092279845,1.784
0.34328214642566557,1.338
0.3934332423023667,1.43
0.34097596834108373,1.38
0.7575607852222523,1.66
0.40331983717754327,1.362
0.8636118001230622,1.646
1.378077686530809,2.16
0.3442318085177129,1.32
1.6542607886413587,2.368
0.3437392894951353,1.366
0.3167313572104061,1.322
0.7710040507798818,1.656
0.4504479242943867,1.438
1.8526162688081398,2.552
0.329615477559365,1.274
0.7301443815858941,1.626
2.2844221393731954,2.974
2.417012989821092,3.274
0.4927997143451277,1.426
4.492960478815023,5.238
0.6312803504016695,1.528
0.31338034973292617,1.306
0.4139122812735805,1.376
0.4925659111417297,1.468
0.3233497007037293,1.278
0.31287321248995315,1.314
0.6701656404360767,1.588
0.4904298609651614,1.438
0.3715275727559683,1.336
1.6643367922393977,2.462
2.519863617044134,3.136
0.8657974938888262,1.816
0.5101820125970555,1.422
0.6272154926220387,1.614


==> figures/data/kld_num_iter_4.csv <==
kld,num_iter
1.7770046493045324,2.32
3.003526391439324,3.228
1.1691797513388535,1.836
1.707957213923635,2.392
1.3820717194862762,1.986
0.7311957078257701,1.52
4.273323591727369,4.77
0.7144453818689095,1.53
0.6574097572136215,1.496
0.7069112188888731,1.57
0.6977494044255987,1.542
0.6289751451909861,1.51
1.1618249762310138,1.86
0.6867813733145012,1.476
3.228951077663808,3.76
2.2177759189437887,2.57
0.5933100633958428,1.444
0.6230129994773154,1.468
0.8955218186172752,1.712
0.5853113512226794,1.488
0.8277800336938439,1.654
0.6635832012524063,1.51
0.6920984509352999,1.586
0.5891279505473231,1.434
1.2075044310387473,1.894
1.2527678718932667,1.944
1.0326678788349293,1.74
1.711774238943104,2.258
0.7318298403406608,1.58
0.6325577090410334,1.528
0.9890488901429011,1.792
0.6266495786788685,1.548
0.7695231076605626,1.588
0.5900469468033045,1.476
0.9115007905119269,1.692
1.039979160753475,1.808
1.727241124732811,2.282
0.5853304989261878,1.432
1.586040147979037,2.09
0.872191763975499,1.652
0.6268187912879161,1.524
0.5885482591296453,1.532
0.8051622258533087,1.672
0.8296739893345442,1.57
0.7716920260933469,1.588
0.6337993674258212,1.498
1.0310127008449197,1.728
2.78399793087917,3.236
1.0998991372688385,1.876
0.6075686865036297,1.5
0.5852992217589301,1.496
2.064414501362109,2.554
0.6691084695607628,1.522
0.5965760971398724,1.522
0.6012713044026159,1.47
0.6252991798367488,1.442
1.184202965743834,1.88
2.285518542170211,2.73
0.9951652999220783,1.728
0.5871166654579193,1.454
2.4517579514481804,2.882
0.7372066564354425,1.546
0.8442338937211202,1.558
0.5913231062539454,1.448
0.8917038044099347,1.624
1.3204237180845686,1.96
0.621925122721786,1.458
0.6821064377738274,1.506
0.619157709020288,1.538
1.1190594892776904,1.822
0.6939703516240394,1.56
1.2463207071586617,1.996
1.863679770847958,2.354
0.6230647172322427,1.526
2.1950994933806176,2.65
0.6224736944051498,1.514
0.5900641756634747,1.484
1.135191407946845,1.818
0.7505240561642513,1.552
2.4331260695807546,2.814
0.6055251200822253,1.466
1.0861598049140604,1.78
2.9512931142588226,3.298
3.1104021347962973,3.586
0.8013462042251406,1.584
5.601539121589015,6.184
0.9675229674929908,1.708
0.5860429666904987,1.406
0.7066812845392838,1.54
0.8010656403810628,1.564
0.5980061878554626,1.472
0.5854344019989313,1.466
1.0141853155342793,1.816
0.7985023801691811,1.55
0.6558196343181495,1.49
2.2071906976982643,2.6
3.2338228874639476,3.644
1.2489435396775785,1.976
0.8222049621274538,1.62
0.9626451381574337,1.738


==> figures/data/kld_num_iter_5.csv <==
kld,num_iter
2.1737944082853065,2.434
3.515302563745234,3.532
1.5089859261353449,1.998
2.0982737758374497,2.372
1.7418365162965885,2.202
1.02994087854291,1.746
4.904143251560283,4.878
1.0116202095275932,1.662
0.949237495060872,1.632
1.003379718768179,1.698
0.9933589841989721,1.654
0.9181371381611148,1.576
1.500941640861145,1.984
0.9813627001712093,1.636
3.761860814303265,3.852
2.6558879844532433,2.92
0.8791284549476767,1.602
0.9116160412867875,1.612
1.2096725622211184,1.786
0.8703798635082793,1.604
1.1355799849611155,1.728
0.9559896994782933,1.624
0.9871782538189581,1.628
0.8745542690196082,1.532
1.5509035445571038,2.158
1.6004104329917337,2.1
1.3596760655841778,1.942
2.1024486469524937,2.372
1.0306344609810711,1.726
0.922055567372104,1.648
1.3119677967022716,1.858
0.9155935497884864,1.602
1.071861472112214,1.734
0.8755594211745882,1.584
1.2271495627308935,1.868
1.367672780182587,1.782
2.119365553284986,2.416
0.8704008063089916,1.662
1.9649269849605455,2.382
1.1841553149566757,1.782
0.9157786260796319,1.646
0.8739202315315231,1.572
1.1108417576355298,1.79
1.1376514989431314,1.764
1.0742337266480717,1.696
0.9234136312304655,1.672
1.3578657146576045,1.946
3.2751933100075656,3.404
1.4332102544962657,1.892
0.8947238239718189,1.552
0.8703665969073034,1.616
2.4881489339732803,2.65
0.9620329616905581,1.65
0.882700679355209,1.632
0.8878360622988349,1.546
0.9141165510549178,1.6
1.525417566890792,1.94
2.729981478607142,3.024
1.3186576198982467,1.864
0.8723544259530729,1.562
2.9118058325049208,3.074
1.0365153535847391,1.62
1.1535763943659492,1.782
0.8769552205737264,1.612
1.2054966091818398,1.81
1.674409014763471,2.104
0.910426176085427,1.62
0.9762494894235972,1.69
0.9073993173494137,1.612
1.4541668895059472,1.942
0.9892256451972665,1.642
1.59335884656326,1.988
2.268595322473428,2.54
0.9116726075812391,1.6
2.6310856439935244,2.812
0.9110261763641063,1.592
0.8755782652403988,1.63
1.4718111755503356,1.96
1.0510812595381236,1.702
2.8914272117124247,2.948
0.8924886731984074,1.576
1.4181828597332273,1.944
3.458172416829061,3.458
3.632197908041925,3.698
1.106667983979721,1.742
6.356878987346459,6.668
1.2884238188039325,1.922
0.8711800679262065,1.586
1.0031282280733154,1.692
1.106361117275261,1.772
0.8842648410753857,1.592
0.8705144502948048,1.636
1.3394607619740917,1.924
1.1035575514185154,1.718
0.9474982981439495,1.64
2.64431039871595,2.804
3.767189356272166,3.838
1.5962275696308252,2.026
1.1294822504353763,1.69
1.2830886929681669,1.856


==> figures/data/kld_num_iter_6.csv <==
kld,num_iter
2.4297619477968895,2.468
3.823536654768243,3.642
1.739051836472254,2.064
2.3512989530458697,2.426
1.9809745275488706,2.212
1.2413426961164773,1.814
5.2664880187319305,5.322
1.2223082348018626,1.714
1.157495024966308,1.732
1.2137466859609123,1.712
1.2033355331617368,1.742
1.125182965849677,1.646
1.7306941374860725,2.146
1.1908718614445808,1.734
4.07970107093243,4.038
2.9306383905687716,2.874
1.0846544638097415,1.618
1.1184078002659605,1.676
1.4280769129250057,1.912
1.0755650181584198,1.666
1.3510976118756517,1.854
1.1645103022831091,1.702
1.1969139951045793,1.774
1.0799020628455147,1.642
1.7826026088584972,2.18
1.8340383371022682,2.124
1.5839247086268853,1.932
2.3556364814770836,2.496
1.2420633012470346,1.82
1.1292540611338218,1.66
1.5343576760223079,1.97
1.1225402766313617,1.694
1.2848965595651052,1.808
1.0809463767727663,1.66
1.4462348355325643,1.936
1.5922329835343236,1.9
2.3732124880562973,2.59
1.0755867769124063,1.596
2.2127568326542804,2.322
1.4015654871957144,1.922
1.1227325636870975,1.694
1.0792433225981535,1.616
1.3253955575114071,1.84
1.3532498341946295,1.914
1.2873612396023597,1.782
1.1306650365710806,1.798
1.5820438245473287,1.938
3.574072495040795,3.568
1.6603238659381458,2.102
1.100857444614045,1.704
1.0755512346768863,1.674
2.756364052407771,2.79
1.170789016269878,1.762
1.0883658657915933,1.762
1.0937013285901656,1.626
1.1210057324925893,1.684
1.756123671023368,2.07
3.00761864423516,2.986
1.5413081416804637,1.964
1.0776165116075558,1.68
3.196527063869216,3.218
1.2481733195365596,1.776
1.369795180088466,1.854
1.0823965579666763,1.686
1.4237382604166644,1.918
1.9109199805014758,2.266
1.1171715766801316,1.762
1.185559434693815,1.678
1.1140267883829744,1.766
1.6820969932209315,2.05
1.1990411549781466,1.752
1.8267120135402177,2.094
2.5282564040962368,2.646
1.1184665704420143,1.664
2.904869725156077,2.942
1.117794953593045,1.662
1.0809659550229596,1.628
1.700428718981335,2.114
1.2633067283192967,1.816
3.1753544708380512,3.138
1.0985352100442671,1.754
1.6447109882622615,1.966
3.764180657972219,3.696
3.9449863631284403,3.912
1.32105916929758,1.858
6.775823848120164,6.592
1.5098964002837736,1.982
1.0763963993718506,1.616
1.213485396927288,1.756
1.3207403467474916,1.742
1.0899909688774914,1.692
1.0757048485859784,1.676
1.5629217957852375,1.976
1.3178275510521718,1.838
1.1556880671305445,1.698
2.918609730062493,3.01
4.085237218432589,4.058
1.8296925050389867,2.098
1.3447623032774811,1.82
1.504353412402459,1.9


==> figures/data/kld_num_iter_7.csv <==
kld,num_iter
4.091532228827446,3.004
5.609504681964565,4.228
3.33927369174121,2.59
4.0060774820689105,3.008
3.6027538503395053,2.752
2.79721423194779,2.17
7.181035870439867,5.656
2.7764836305160316,2.23
2.705894986140675,2.154
2.7671591713823234,2.146
2.7558202920960926,2.156
2.670703634627513,2.114
3.3301712473008136,2.406
2.742245996166517,2.222
5.888495630262193,4.43
4.637041225905734,3.36
2.626563681910751,2.026
2.6633247414175245,2.084
3.0005881314422265,2.264
2.616664285656836,2.108
2.916749288715208,2.21
2.713535387178776,2.212
2.748826537776416,2.222
2.621387799672484,2.062
3.386705226023257,2.526
3.4427243359917212,2.488
3.170323354483878,2.282
4.010801522934589,2.952
2.7979990494167137,2.194
2.675137500778561,2.116
3.116339457587803,2.34
2.66782545825113,2.15
2.8446491327334242,2.146
2.622525171276422,2.138
3.0203640867573895,2.31
3.1793719707197017,2.38
4.02994370831789,3.06
2.616687983309693,2.032
3.855190024216684,2.878
2.9717143014400285,2.28
2.66803487979698,2.16
2.6206703597991208,2.076
2.888756952278902,2.248
2.9190932932210254,2.282
2.847333437724494,2.22
2.676674206700328,2.084
3.1682748668724794,2.366
5.337811042657442,4.068
3.253530357496142,2.51
2.6442104926877152,2.088
2.616649273944275,2.156
4.447237491274941,3.356
2.7203735905307016,2.156
2.630605802881085,2.088
2.636416702958738,2.108
2.6661541725554367,2.104
3.3578667788760868,2.564
4.720881106136454,3.52
3.1239092716709433,2.386
2.618898585452925,2.11
4.926622949302257,3.682
2.804653524781543,2.204
2.9371129768677777,2.296
2.624104576537116,2.048
2.9958628663341322,2.304
3.5264568189017487,2.596
2.6619783592943445,2.114
2.7364601848538017,2.144
2.658553342337045,2.152
3.27724366443779,2.47
2.751143246549608,2.174
3.43474517171622,2.488
4.198803418856438,3.164
2.663388748539959,2.084
4.608976342782997,3.454
2.662657284645042,2.2
2.622546494123167,2.172
3.297208910315457,2.54
2.8211354551389793,2.262
4.9035636895653445,3.59
2.641681326324591,2.07
3.2365262332946836,2.482
5.544859536939192,4.216
5.74177664156478,4.398
2.88403415323414,2.332
8.824866971753785,7.776
3.0896984642092016,2.402
2.6175697503447313,2.056
2.766874599167485,2.152
2.883686920753845,2.27
2.632375717133053,2.128
2.616816576221504,2.098
3.1474488949533703,2.428
2.8805145690064666,2.246
2.7039270122601406,2.102
4.623940704562263,3.45
5.894525097836623,4.602
3.437991251566365,2.562
2.9098494476676953,2.334
3.0836615467147,2.416


==> figures/data/kld_num_iter_8.csv <==
kld,num_iter
5.752894600273206,3.194
7.2845151573845826,4.404
4.993872499916464,2.762
5.666671529118239,3.158
5.259721610989669,2.834
4.44693937864638,2.42
8.870175996905118,6.134
4.426022388190759,2.44
4.354799080679161,2.358
4.416614092761144,2.428
4.405173265509302,2.408
4.319291323408137,2.41
4.984688215316265,2.754
4.391476922962977,2.384
7.566014515806765,4.78
6.3033082736489,3.504
4.274754507979638,2.32
4.311846086502954,2.352
4.652141814699707,2.516
4.2647661061649975,2.302
4.567549176183935,2.484
4.36250817663169,2.43
4.398116630281657,2.398
4.26953208933763,2.306
5.041730491549698,2.858
5.0982532698395575,2.782
4.823403128657818,2.598
5.6714380438778145,3.136
4.447731252416223,2.412
4.323765054489615,2.384
4.76893386205938,2.584
4.316387269322077,2.342
4.494800767051466,2.442
4.270679687059884,2.344
4.672095575806915,2.534
4.832533101083574,2.604
5.690752336822005,3.172
4.264790016883664,2.35
5.514427440775833,3.06
4.6230083798323545,2.582
4.316598573778929,2.322
4.268808198955914,2.38
4.53930516039905,2.508
4.5699142556553385,2.486
4.497509206652844,2.408
4.3253155769481415,2.414
4.821336223075886,2.644
7.010378718123652,4.214
4.907358246582279,2.718
4.292559981390959,2.35
4.264750959481994,2.286
6.111798011933516,3.548
4.369407862331435,2.392
4.278832971695958,2.26
4.284696117628455,2.336
4.3147009570816675,2.354
5.012632757664941,2.736
6.38790195899658,3.65
4.776571736409002,2.59
4.267020494570642,2.342
6.595493628924115,3.786
4.454445558228888,2.396
4.588095954439774,2.456
4.272273292767478,2.32
4.647374064690541,2.578
5.1827385922562685,2.782
4.310487599046,2.334
4.385639091368729,2.388
4.307031787730443,2.382
4.931284760079846,2.672
4.4004541686042575,2.414
5.090202364826314,2.808
5.861130266536224,3.292
4.311910669114003,2.302
6.274991058909675,3.652
4.311172628620629,2.32
4.270701201620536,2.308
4.951429513662707,2.646
4.471075677770357,2.438
6.572227043175581,3.932
4.2900080752703245,2.348
4.890201238147242,2.706
7.219288787279062,4.496
7.417976375362822,4.714
4.534539898625613,2.518
10.528786798430652,7.656
4.742053339269782,2.622
4.265679711894043,2.336
4.416326961954963,2.464
4.534189544174967,2.398
4.280618799262879,2.364
4.264919765975502,2.396
4.800323004656006,2.602
4.530988669784505,2.54
4.352813412727772,2.42
6.290089965400243,3.59
7.572098194378369,4.776
5.093477630209576,2.768
4.560587298603527,2.474
4.73596214379581,2.626


==> figures/data/kld_num_iter_9.csv <==
kld,num_iter
7.413902075870842,3.318
8.946900953651552,4.574
6.654196923928938,2.782
7.327601411711137,3.32
6.920285275278081,2.976
6.10677161206877,2.592
10.53398874523245,6.1
6.085835798204079,2.558
6.0145483961251776,2.476
6.076419036155239,2.508
6.064967913188443,2.478
5.979008685067989,2.5
6.6450043742991,2.8
6.051259245166373,2.482
9.228653636163907,4.774
7.964811072020297,3.718
5.934431790513515,2.458
5.971556748119595,2.49
6.3121587118481735,2.642
5.92443440003611,2.446
6.227489947570311,2.67
6.022264429570314,2.518
6.057904927624127,2.582
5.9292046721647,2.54
6.702097983447852,2.952
6.758671627151632,2.868
6.483574145576867,2.678
7.332372215905053,3.382
6.107564198453743,2.528
5.983486442104844,2.482
6.429055861540236,2.736
5.976102017594591,2.464
6.154676071416325,2.52
5.930353302621632,2.476
6.332130429544717,2.714
6.492712334156192,2.808
7.351703889974779,3.286
5.9244583322722715,2.362
7.175220317389821,3.21
6.2829990595111855,2.654
5.976313512206438,2.422
5.928480130346785,2.556
6.199220514712928,2.59
6.229857155400404,2.584
6.157386948369609,2.6
5.985038359894051,2.482
6.481505379965916,2.68
8.672517816265099,4.376
6.567604815552256,2.764
5.952253287248576,2.502
5.924419239722454,2.462
7.773128468303569,3.614
6.029170324366281,2.526
5.938513924480157,2.412
5.9443823467163615,2.516
5.974414187824917,2.534
6.672974064221134,2.872
8.04948088407212,3.794
6.436700609289433,2.764
5.926690817188444,2.476
8.257259367821206,4.022
6.114284546537412,2.584
6.248055216077556,2.718
5.931948342430952,2.472
6.307386671293053,2.706
6.843232978755599,2.976
5.970197038146181,2.508
6.045416160049043,2.574
5.966738116911433,2.506
6.5915528607588,2.878
6.06024456952086,2.458
6.750613477048385,2.876
7.522235144493262,3.362
5.971621388849182,2.482
7.936468374336102,3.642
5.970882684185782,2.46
5.930374836543452,2.428
6.611715742807039,2.798
6.1309296316899085,2.57
8.233971844239283,3.974
5.949699084642082,2.486
6.550432367353603,2.812
8.881615885682724,4.444
9.080482274715665,4.594
6.1944509646327255,2.598
12.19409214721931,8.062
6.402151148699133,2.74
5.925348827928094,2.486
6.076131646957173,2.484
6.194100294894603,2.57
5.940301359131178,2.5
5.924588198126615,2.468
6.460473251540459,2.758
6.19089654000524,2.686
6.012560941251325,2.494
7.951580868483745,3.758
9.234742789498748,4.776
6.75389168987575,2.908
6.220521804926588,2.618
6.396054471697386,2.76


==> figures/data/mean_kld_num_iter.csv <==
kld,num_iter
0.0,1.0
0.22828351032737226,1.32414
0.5108373098932133,1.56008
0.8069309968848627,1.72454
1.1783037432728225,1.91586
1.5189652923131232,2.05588
1.7494200091244911,2.14764
3.350565760966419,2.59394
5.005266096237604,2.81622
6.6656007734614455,2.93944
8.326501853699941,3.03168
9.987459604121074,3.09598
11.648423021859482,3.12782


==> figures/data/non_fractional/coding_cost.csv <==
info,index,bound,sum
0.0,-0.0,-0.0,-0.0
0.1315172029168969,0.979916032875413,0.1189964210825927,1.0989124539580057
0.18925581162686492,1.138503019940917,0.14296281923120627,1.2814658391721232
0.24271341358512086,1.1984593787588498,0.2079949036468499,1.4064542824056996
0.2924812503605781,1.2778237535286778,0.23081471905885956,1.5086384725875375
0.3827673731814885,1.4550559755634649,0.28517979443359454,1.7402357699970594
0.42399845327747504,1.5133168105900465,0.3035153089138305,1.816832119503877
0.5,1.6122636302670141,0.3390614708478697,1.9513251011148838
0.6101649774397778,1.7469094052354752,0.38760848105101176,2.134517886286487
0.7057131228632325,1.8422027822955604,0.4286554010684121,2.2708581833639725
0.7924812503605781,1.9304554570040604,0.46948808134238906,2.3999435383464496
0.8677610886482688,2.001932503178257,0.5051952237118439,2.5071277268901007
0.935921824254659,2.065484775389603,0.5424979554909288,2.607982730880532
1.160964047443681,1.891137327515818,0.7629816707665341,2.6541189982823523
1.5,2.1294016594437237,0.955971856554907,3.0853735159986306
1.7297158093186489,2.1552993661824718,1.1531929293061722,3.308492295488644
3.3291057413758978,2.2324819822944506,2.676264712566819,4.90874669486127
4.983613129417996,2.044499680489215,4.4758324087559656,6.52033208924518
6.643928320920272,1.9996017111518272,6.185266920919901,8.184868632071728
8.304827450657545,1.985988963542615,7.866104113389336,9.85209307693195
9.965785006009247,1.9971777344821027,9.526190008860663,11.523367743342765
11.626748404240518,1.9978723725608512,11.1689453774534,13.166817750014252


==> figures/data/non_fractional/kld_num_iter_0.csv <==
kld,num_iter
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0
0.0,1.0


==> figures/data/non_fractional/kld_num_iter_1.csv <==
kld,num_iter
0.10976253752115575,1.306
0.6002877194499288,2.244
0.013430121111283238,1.052
0.022261165809752733,1.136
0.04693687142054209,1.184
0.03258596246513045,1.17
0.011847721846251606,1.066
0.052523294637779154,1.252
0.11966039295750787,1.41
0.01159117346998262,1.114
0.011362296838056226,1.086
0.08759030859094516,1.326
0.035713281631801506,1.236
0.026757644323754746,1.156
0.09087768814970207,1.314
0.02897621013099664,1.178
0.10062158704832233,1.464
0.18356380794949517,1.496
0.01645516404277536,1.09
0.17533341911241068,1.536
0.012937389788461758,1.098
0.6041496377739626,2.226
0.3862311612236478,1.9
0.04080044473409358,1.168
0.4180231197812015,2.004
0.06889445362899516,1.236
0.32046847176870286,1.84
0.08477901309508187,1.258
0.023215220886704323,1.106
0.04317812707151659,1.176
0.4689257212684763,2.006
0.18078318057892045,1.582
0.033462581816532506,1.196
0.029204156570929733,1.124
0.43497158782462425,1.976
0.1233764899706983,1.384
0.12810305237180233,1.36
0.011732515533478533,1.086
0.6669912603678896,2.192
0.5357805919629983,2.178
0.03473865846979648,1.154
0.01340722501196451,1.092
0.018395141404254793,1.08
0.0572850535277587,1.182
0.31565142116297673,1.868
0.10496824689160644,1.308
0.09199911239886971,1.338
0.04916130406011795,1.266
0.04207219490966469,1.204
0.21952622079327241,1.492
0.012444527563910611,1.044
0.032615033866089195,1.108
0.052068151985932364,1.23
0.07799008953271225,1.312
0.2259664460956282,1.596
0.04850596651885006,1.206
0.02685128990380257,1.142
0.014979436426688269,1.112
0.06715639652466296,1.266
0.011295302577867273,1.058
0.14970825690052977,1.392
0.43743936205376577,2.062
0.17702040895262597,1.5
0.1168897644384915,1.382
0.05287095944319226,1.164
0.044309359445581946,1.188
0.06843324823941135,1.324
0.011912375369283508,1.052
0.029189198559776395,1.16
0.10208822498848752,1.288
0.1577177202953274,1.438
0.2105978878066839,1.504
0.3559184664394963,1.95
0.4966852627735835,2.18
0.01695247575644159,1.068
0.02521773189576224,1.108
0.012778505630166389,1.078
0.5095751566978692,2.084
0.011293711933227564,1.07
0.5215447898413406,2.05
0.026565152383116592,1.16
0.02854190095889273,1.114
0.11269950054398942,1.338
0.18815661849707616,1.538
0.3872959930242154,1.908
0.1399199690563487,1.43
0.011392584729431367,1.074
0.22385383567417064,1.538
0.13636231397223014,1.298
0.05177930403175402,1.194
0.19822339511025946,1.534
0.037044006326357855,1.168
0.24449484472054694,1.66
0.013000676192914838,1.092
0.07179446385363508,1.236
0.474080907272387,2.054
0.06952210114894705,1.254
0.029608965477039503,1.1
0.08615338921894988,1.244
0.2584113605306325,1.73


==> figures/data/non_fractional/kld_num_iter_10.csv <==
kld,num_iter
0.7054625887776134,1.794
2.667563316492706,3.946
0.32013292313812297,1.454
0.35545710193200114,1.576
0.45415992437515856,1.54
0.39675628855351197,1.572
0.31380332607799644,1.432
0.4765056172441071,1.548
0.7450540105230223,1.916
0.31277713257292133,1.456
0.3118616260452153,1.494
0.616773673056771,1.744
0.40926556522019686,1.476
0.373443015988009,1.54
0.6299231912917986,1.722
0.3823172792169772,1.522
0.6688987868862801,1.858
1.0006676704909712,2.25
0.33223309486409164,1.41
0.9677461151426329,2.176
0.3181619978468375,1.476
2.6830109897888414,3.988
1.8113370835875817,3.158
0.4296142176293647,1.548
1.9385049178177964,3.214
0.5419902532089709,1.58
1.548286325767802,2.598
0.6055284910733179,1.782
0.3592733222398075,1.526
0.43912494697905685,1.596
2.142115323766896,3.516
0.9895451610086717,2.254
0.40026276595912086,1.486
0.3832290649767088,1.534
2.0062987899914875,3.25
0.7599183985757837,1.84
0.7788246481801993,1.896
0.3133425008269045,1.44
2.9343774801645486,4.354
2.409534806544985,3.696
0.4053670725721764,1.568
0.3200413387408482,1.46
0.33999300431000967,1.434
0.49555265280402583,1.638
1.5290181233448974,2.682
0.6862854262594161,1.84
0.6344088882884692,1.74
0.4630576549334623,1.546
0.43470121833164926,1.548
1.1445173218660802,2.286
0.31619054894863297,1.388
0.3968725741573473,1.514
0.4746850466367201,1.656
0.5783727968238399,1.72
1.1702782230755033,2.218
0.46043630476839104,1.584
0.3738175983082008,1.534
0.3263301843997436,1.476
0.5350380247916425,1.55
0.3115936490044598,1.424
0.8652454662951089,1.878
2.016169886908053,3.17
0.974494074503494,2.038
0.7339714964469563,1.88
0.4778962764657591,1.676
0.4436498764753183,1.564
0.5401454316506358,1.648
0.31406194017012423,1.432
0.38316923293209576,1.482
0.6747653386469404,1.83
0.8972833198742995,1.978
1.1088039899197255,2.282
1.690086304450975,2.852
2.2531534897873247,3.482
0.33422234171875687,1.55
0.36728336627603947,1.552
0.3175264612136559,1.404
2.3047130654844676,3.588
0.3115872864259006,1.444
2.352591598058353,3.488
0.37267304822545705,1.516
0.3805800425285614,1.514
0.7172104408689485,1.788
1.0190389126812947,2.054
1.8155964107898515,3.074
0.8260923149183858,1.98
0.31198277761071536,1.474
1.1618277813896731,2.294
0.8118616945819105,1.886
0.4735296548200066,1.518
1.059306019134028,2.148
0.4145884639984219,1.574
1.2443918175751787,2.372
0.3184151434646499,1.442
0.5535902941075306,1.642
2.1627360677825394,3.442
0.5445008432887787,1.654
0.38484830060114855,1.632
0.6110259955687897,1.712
1.3000578808155205,2.462


==> figures/data/non_fractional/kld_num_iter_11.csv <==
kld,num_iter
0.7764306915814632,1.806
2.835752626525682,4.074
0.3720081145814577,1.438
0.40908259052278023,1.534
0.5126760933572652,1.566
0.4524281332381499,1.63
0.36536488883817186,1.562
0.5361290052422428,1.726
0.8179838504403834,1.97
0.3642878479071694,1.52
0.3633269784434059,1.528
0.683347280036615,1.73
0.4655572389288595,1.53
0.42795969851850035,1.498
0.6971483509769822,1.852
0.437273677493048,1.594
0.7380551697765955,1.87
1.0862630521184558,2.152
0.38470784436592037,1.564
1.0517102485321372,2.186
0.3699395308297932,1.518
2.851965725075229,3.976
1.9371007694676008,3.296
0.486914157898842,1.606
2.070569712601115,3.2
0.6048583754215817,1.656
1.6610159650891836,2.976
0.6715449043512793,1.716
0.41308790282782026,1.58
0.4968961396036993,1.64
2.284268922448593,3.408
1.074589427301448,2.188
0.45610835501971225,1.61
0.43823064182645993,1.512
2.1417227406032318,3.272
0.8335847622254888,1.914
0.8534278079814748,1.914
0.36488122990346716,1.512
3.1157873118209043,4.388
2.564938920139109,4.024
0.4614655777262074,1.548
0.3719119922185522,1.514
0.39285225382942895,1.5
0.5561198128344098,1.672
1.6407930319155948,2.86
0.756303309298851,1.908
0.7018563122392535,1.86
0.5220147024567463,1.692
0.49225321719448306,1.632
1.2372403889220611,2.332
0.36787039752672285,1.538
0.45255018074127423,1.612
0.5342182261813367,1.626
0.6430436576840342,1.698
1.2642777311824014,2.426
0.519263465571784,1.63
0.4283528412239269,1.542
0.37851244734703254,1.542
0.5975616672178092,1.798
0.36304572326099144,1.584
0.9441307387056816,2.14
2.152082945925573,3.342
1.0587925662397073,2.178
0.8063522027839719,1.904
0.5375885710019045,1.634
0.5016452773182437,1.662
0.602922143786032,1.732
0.3656363171420715,1.478
0.4381678451309878,1.57
0.7442124065344056,1.844
0.9777560534982552,2.008
1.1997574774648514,2.192
1.8098420688422439,2.944
2.400808979578142,3.724
0.38679565750617717,1.526
0.4214948409379197,1.52
0.3692725036427152,1.532
2.454923309026044,3.754
0.36303904541953075,1.478
2.5051742013220584,3.784
0.42715157920014624,1.586
0.4354503615092601,1.642
0.788760644452099,1.778
1.1055445810839752,2.182
1.9415711444141277,3.136
0.9030375663147963,2.034
0.3634541330144038,1.442
1.2554085739175442,2.334
0.8881018251508379,1.974
0.5330055852205516,1.59
1.1478069045231056,2.288
0.4711438849438435,1.646
1.3420636209050338,2.416
0.37020521969893866,1.524
0.6170331931214214,1.768
2.3059114150415883,3.42
0.6074933641089477,1.74
0.43993010984670533,1.582
0.6773148077181483,1.76
1.4004879125041316,2.566


==> figures/data/non_fractional/kld_num_iter_12.csv <==
kld,num_iter
0.8410572177748693,1.852
2.9800686668413223,4.278
0.42098471343017896,1.532
0.45949385916448887,1.566
0.5670961164180948,1.616
0.5045167429403983,1.61
0.41408441499577897,1.51
0.591456584873588,1.664
0.8842183578743724,2.014
0.4129656958468035,1.504
0.41196764364856664,1.512
0.7443717604726396,1.8
0.5181539052081776,1.68
0.4791014539960386,1.552
0.7587068910075467,1.844
0.4887758557128644,1.642
0.8011966796474322,1.84
1.1628791511181202,2.262
0.43417588424619424,1.594
1.1269892588121448,2.152
0.4188360817601711,1.606
2.9969091631395686,4.252
2.0466417080185226,3.122
0.5403372721788279,1.598
2.1852754945153965,3.422
0.662845573261513,1.776
1.7598732589199104,2.834
0.7321126686382196,1.874
0.46365416490988437,1.674
0.5507055263059514,1.72
2.407244215754989,3.462
1.1507537924202038,2.25
0.5083393781448735,1.626
0.48976985166404735,1.56
2.259181928934257,3.538
0.9004229776368092,2.03
0.9210338890908034,2.12
0.4135820399269657,1.572
3.270939845270463,4.858
2.6987752912425766,3.974
0.5139039091246798,1.648
0.42088487142331393,1.552
0.44263545765854734,1.562
0.6122209760987454,1.774
1.7388677595572364,2.97
0.8201509668329003,1.996
0.7635970360940812,1.882
0.576796101371,1.774
0.5458829368788595,1.618
1.3196988530270501,2.41
0.41668687927278425,1.636
0.5046435133117925,1.598
0.5894718644573383,1.758
0.7025085101531326,1.864
1.3477824584438802,2.358
0.5739383999615367,1.724
0.47950981013198546,1.542
0.4277407441498146,1.556
0.6552665045770487,1.752
0.41167550474348064,1.548
1.0152467481832868,2.164
2.2699430427859224,3.668
1.1343456407383297,2.22
0.8721366007258743,1.964
0.5929726314021101,1.696
0.5556384412485968,1.804
0.6608344153331644,1.806
0.4143663467519509,1.526
0.4897046249268872,1.63
0.8075921827963487,1.866
1.0501732606917484,2.112
1.2807654665609425,2.308
1.914458481582715,3.096
2.528294019695292,3.646
0.43634448942382104,1.488
0.4723864260313504,1.616
0.4181432426436698,1.524
2.584502409594637,3.86
0.4116685684898056,1.518
2.6366978590399373,3.79
0.4782620629106335,1.598
0.48688198292959134,1.666
0.8538643024318168,1.944
1.18290681678462,2.286
2.0512850729193586,3.192
0.9725633946332523,2.086
0.4120997187158741,1.526
1.3385700916880166,2.44
0.9570496855779147,1.994
0.5882122979686258,1.77
1.2268045639830922,2.348
0.5239567374828001,1.692
1.4285784262181163,2.584
0.41911205198286827,1.53
0.6754915194869924,1.766
2.429724207181878,3.728
0.6655825280206481,1.77
0.4915350839431497,1.622
0.7381058497685289,1.79
1.489263560734227,2.626


==> figures/data/non_fractional/kld_num_iter_13.csv <==
kld,num_iter
0.9414445036001119,1.76
0.6459349548855484,1.552
0.6402914028800932,1.464
0.8749860452508944,1.736
0.9253230811577593,1.74
0.6136331969783051,1.538
0.6162157352954074,1.474
1.1196040978298836,1.876
0.8138117629999643,1.606
0.589181552190837,1.562
0.587415507131115,1.446
1.9763501169673823,2.548
5.375982004189201,6.278
0.7016150768182925,1.596
1.752555549784414,2.444
3.7044611819733935,4.398
0.6624503502160873,1.538
0.6772544101428261,1.56
2.1083900851989936,2.722
0.5891212204054035,1.462
1.3172631634120695,2.08
0.998995496933361,1.83
0.6363936526868623,1.498
0.6923188646055849,1.534
0.7968631324467377,1.586
1.2502352421220013,1.96
0.6250410447140098,1.506
0.8020883510738223,1.546
0.5846681936563828,1.488
0.6713382117584992,1.526
0.5841710669832207,1.428
0.7575714054277554,1.664
0.5932382768213398,1.502
1.2462734119356613,1.96
0.9569358927244144,1.76
0.7589481682687524,1.658
0.6075852552172637,1.458
0.7432439250605014,1.686
1.0162592486141684,1.86
1.7176083668127904,2.306
0.8093305986156115,1.646
0.6495731242486211,1.546
1.3632273603032579,2.162
1.7193990863074886,2.382
1.1526585546528927,1.914
0.7883730148586244,1.582
0.7377784651952634,1.542
2.4815818820357487,2.924
1.5279029846760095,2.172
1.7340262923133487,2.36
0.6381613645166971,1.592
0.7692066099399743,1.63
0.6022637852793777,1.574
0.8967187123241074,1.672
0.6210627410020487,1.496
1.4353105904817418,2.25
0.6246816078039867,1.512
0.6142006040498558,1.49
0.7193462346363203,1.588
1.4277459905252894,2.006
2.6317691548690387,3.276
0.9627448925511836,1.828
0.9029158514369274,1.624
0.8492158840852762,1.65
0.5972908175795486,1.462
0.7308815133231908,1.566
0.95114294401285,1.85
0.6033726657772868,1.474
0.6046864654390904,1.494
1.4396355607735085,2.126
1.0895793222313765,1.838
0.5861399870318434,1.518
0.8931792414005202,1.684
1.1526771367818145,1.946
0.585806529732437,1.496
1.5617006392032236,2.288
4.0545268964460615,4.866
1.7496689806254526,2.37
0.8510349248495215,1.634
1.6163671050140054,2.32
1.8795654400542405,2.522
0.6308141774146517,1.574
0.5963371286113731,1.53
0.584295836781373,1.53
2.0416089431436806,2.628
0.6013849356277092,1.526
0.816865349430109,1.658
0.64911893266048,1.532
0.9621559190170907,1.742
0.6068300097674025,1.464
0.6349198840947899,1.552
0.5960626297539117,1.47
1.0477704049654317,1.846
0.6143810155350983,1.506
0.6384093923964403,1.556
0.5879091955212421,1.5
2.9899339743113376,3.574
0.96512873871631,1.782
0.8101371712910004,1.618
2.0301502077252773,2.634


==> figures/data/non_fractional/kld_num_iter_14.csv <==
kld,num_iter
1.2599004989210962,1.942
0.9366869300145423,1.736
0.9305142950085756,1.782
1.1872115601016395,1.91
1.2422676931247731,1.932
0.9013568823034951,1.758
0.9041815335878256,1.728
1.4547625551099088,2.102
1.1203021888896847,1.946
0.8746128958172017,1.684
0.8726812840331305,1.724
2.391828513541549,2.832
6.110175890190412,6.984
0.9975870633784812,1.718
2.1470532056851765,2.542
4.281949990891873,4.86
0.9547506436573193,1.758
0.9709425842021896,1.7
2.5362472287948727,3.166
0.8745469079268838,1.688
1.6709521580904247,2.216
1.3228468978793375,1.97
0.9262511307347293,1.73
0.9874193312708323,1.784
1.1017646242220933,1.886
1.5976403691794128,2.156
0.9138342157644218,1.726
1.1074797070954667,1.876
0.8696764099201425,1.646
0.9644717422193322,1.902
0.8691326776213714,1.632
1.058789297795081,1.856
0.879049938381814,1.698
1.593307117413103,2.28
1.2768442057758018,2.048
1.0602951321524219,1.84
0.8947419460023558,1.678
1.043118616143397,1.764
1.3417291262802205,2.11
2.1088297243099636,2.666
1.1154009153442987,1.904
0.940666177755403,1.688
1.7212254984401618,2.318
2.1107883237572893,2.766
1.4909158672600749,2.254
1.0924785581100942,1.87
1.0371407694157928,1.898
2.9444257565850744,3.37
1.9013394625978592,2.45
2.1267868303261994,2.656
0.9281845655486112,1.702
1.0715153027303206,1.91
0.8889215882577931,1.652
1.210981664712966,1.97
0.9094829460794642,1.746
1.800066531447879,2.36
0.9134410816440841,1.698
0.9019774837880034,1.744
1.0169805172419488,1.806
1.791792750245509,2.352
3.108693086246485,3.774
1.2831977993363304,1.934
1.2177597856176128,2.006
1.1590254463267444,1.954
0.8834824048361049,1.66
1.0295972283057138,1.888
1.2705081681225283,1.974
0.8901344263023813,1.686
0.8915713946824788,1.724
1.8047969677044986,2.456
1.4219229567990415,2.04
0.8712861839245525,1.678
1.2071103683902928,1.99
1.4909361914635832,2.106
0.8709214650033265,1.7
1.9383056472369993,2.422
4.664834366096352,5.418
2.1438960206675626,2.584
1.1610150221626379,1.904
1.9980970942175422,2.556
2.2859702731677998,2.786
0.9201485796557491,1.736
0.882439307527163,1.766
0.8692691445881005,1.678
2.4632053546718744,3.03
0.8879603464512807,1.738
1.1236420490476555,1.816
0.9401694057058737,1.692
1.2825536095334167,2.006
0.8939158962915702,1.71
0.9246391963371504,1.806
0.8821390744018144,1.632
1.3761944535394148,2.054
0.9021748088499874,1.708
0.9284558460420805,1.708
0.8732212557098321,1.678
3.5004358575115,3.924
1.2858051310794378,1.986
1.1162831042080053,1.86
2.4506723628079965,2.996


==> figures/data/non_fractional/kld_num_iter_15.csv <==
kld,num_iter
1.4802617822236839,2.042
1.1444554768662252,1.742
1.1380423495872989,1.766
1.4047408068268459,2.086
1.4619419839937375,2.02
1.1077489337898123,1.802
1.1106836364228831,1.834
1.6827158665756972,2.28
1.3352245769962436,1.884
1.0799629738040533,1.84
1.0779561044180053,1.826
2.6562908883228546,2.92
6.519508941984012,6.924
1.2077283426988892,1.798
2.4019788801603905,2.816
4.620053462193321,4.618
1.1632229715600193,1.854
1.1800457669313134,1.862
2.806336306767867,2.974
1.0798944149569698,1.81
1.9073284411009084,2.342
1.545660638284194,1.998
1.133613088004082,1.858
1.1971644651844486,1.868
1.3159647695493948,1.954
1.8311603487258314,2.252
1.1207123971258404,1.88
1.3219025179892636,1.896
1.0748341572876279,1.8
1.173322814221851,1.886
1.07426924061358,1.806
1.2713150797550967,1.93
1.0845728881568972,1.834
1.8266582689686264,2.288
1.4978656335013,2.032
1.2728795829835027,1.852
1.10087627269772,1.782
1.255033852065035,1.94
1.5652785379214753,2.182
2.3622661722380913,2.664
1.330132344741297,1.876
1.1485897602333535,1.774
1.9595604830227134,2.324
2.3643010807547933,2.616
1.7202777493291161,2.126
1.3063169086538116,1.992
1.2488231022181742,1.928
3.2304178940823625,3.384
2.146691874355386,2.5
2.380922905761454,2.704
1.1356218514470757,1.806
1.2845369030644365,1.972
1.0948291477683039,1.848
1.429437019410042,2.102
1.1161915974531573,1.784
2.0414732445891723,2.312
1.1203039460917232,1.866
1.1083937145529381,1.7
1.2278773856739205,1.84
2.032877108275022,2.466
3.401085249574737,3.694
1.5044667696680833,2.032
1.4364792229473375,1.978
1.3754565327750068,2.01
1.0891780481094073,1.724
1.2409856569090008,1.91
1.4912827372381585,2.008
1.0960892392432007,1.814
1.097582193404341,1.818
2.0463879835570893,2.534
1.6485968033955753,2.2
1.0765066497597422,1.78
1.4254148933605115,1.988
1.7202988653847093,2.114
1.0761277210104168,1.808
2.185098299954493,2.516
5.0178554104577175,5.366
2.398698687934298,2.666
1.3775236245525582,1.996
2.2472192838303813,2.61
2.5463083009215572,2.888
1.1272727751947518,1.794
1.0880943106455714,1.748
1.0744110244751168,1.764
2.730448645341376,3.046
1.093830454982317,1.744
1.3386945615759531,1.908
1.1480736334286477,1.804
1.5037974815611597,2.03
1.1000180392319685,1.734
1.1319383509676362,1.812
1.087782380125729,1.774
1.6010866701388198,2.096
1.1085987276043503,1.822
1.1359037013104207,1.904
1.0785171139522407,1.858
3.808090726213714,4.03
1.5071756857648182,1.97
1.3310489045996932,1.914
2.7174273550931907,2.944


==> figures/data/non_fractional/kld_num_iter_16.csv <==
kld,num_iter
3.057423137609104,2.426
2.6916934981108818,2.284
2.6847089040447245,2.316
2.975172570345221,2.32
3.037470882111143,2.506
2.651716074958353,2.202
2.6549122857468457,2.234
3.2779176849231777,2.542
2.8994618249851594,2.376
2.6214541383401997,2.188
2.6192684390088603,2.202
4.338246916528993,3.31
8.54571212348669,7.476
2.760604540106852,2.226
4.061273442292646,3.246
6.476998234605738,5.298
2.7121333438169946,2.206
2.730455200161968,2.224
4.501662718795838,3.498
2.621379470288921,2.128
3.522545241336774,2.786
3.1286496145066893,2.538
2.6798849557857753,2.244
2.7490993269723134,2.272
2.87848579707275,2.404
3.439589893205502,2.676
2.665834698393631,2.266
2.884952651809241,2.276
2.6158682985698354,2.194
2.723133172458593,2.198
2.615253042786219,2.162
2.829857422049257,2.322
2.626474837140327,2.214
3.434686638024388,2.616
3.0765956489015576,2.5
2.8315613364564314,2.372
2.644230998521421,2.184
2.812125391891764,2.278
3.150015643814619,2.528
4.018021978218855,2.954
2.8939158294599703,2.382
2.6961961829661703,2.234
3.5794316236278485,2.824
4.020238215217243,3.132
3.318826666139773,2.604
2.8679782258003326,2.372
2.8053612088902318,2.32
4.963533754484891,3.808
3.7832380894357103,2.884
4.038341192947269,3.136
2.6820727179514123,2.242
2.844257427633686,2.368
2.6376450208755218,2.21
3.002069435534841,2.454
2.660911055185758,2.26
3.6686435421655768,2.928
2.6653898507327116,2.162
2.6524183114330446,2.14
2.782549042356887,2.248
3.659281413506601,2.784
5.149409092149854,3.99
3.0837850051228064,2.476
3.009739162159618,2.382
2.9432788065263864,2.364
2.631490357880684,2.23
2.7968253773653897,2.302
3.0694261579218987,2.534
2.6390173977293703,2.23
2.64064338740982,2.202
3.673996228170238,2.842
3.2407583091824512,2.602
2.6176898250246134,2.106
2.9976889022135698,2.432
3.318849663824082,2.66
2.61727713034713,2.23
3.825066869791173,2.914
6.910247881230328,5.748
4.057700955709773,3.18
2.9455300946009477,2.344
3.8927233868837248,2.938
4.218463900547381,3.276
2.672979664607297,2.202
2.6303100497517544,2.198
2.6154074608532394,2.198
4.41901279050956,3.312
2.636557335663061,2.17
2.9032410161115756,2.372
2.695634064664015,2.212
3.0830560774816025,2.382
2.643296288806246,2.294
2.678060984755983,2.22
2.6299703234430147,2.282
3.1890145996948958,2.406
2.6526415929741862,2.198
2.6823796831491147,2.234
2.6198794394916907,2.176
5.59268238353884,4.298
3.0867353097826165,2.404
2.894914062969114,2.37
4.404831187268962,3.416


==> figures/data/non_fractional/kld_num_iter_17.csv <==
kld,num_iter
4.709487824918035,2.63
4.340469906942806,2.4
4.333422514328602,2.312
4.626497742064367,2.62
4.689356178511501,2.542
4.300133046419276,2.36
4.303357994367705,2.29
4.931964840689479,2.638
4.550106280712057,2.438
4.269599024456903,2.354
4.267393673483223,2.334
6.001827501950091,3.45
10.247122066412901,7.612
4.410000528736942,2.378
5.722363756716614,3.316
8.159808352357198,5.33
4.361093527485437,2.4
4.37958011580554,2.374
6.166712577164391,3.49
4.269523685064503,2.276
5.1787918456622375,2.884
4.781354699709804,2.586
4.3285551939074836,2.354
4.398391872127667,2.448
4.528941657144092,2.41
5.095090645250066,2.846
4.314378610524801,2.324
4.535466655429661,2.414
4.263962962350941,2.308
4.372192255685252,2.4
4.263342174797042,2.342
4.479876063963545,2.484
4.274664864405083,2.304
5.0901433048575315,2.748
4.728832716431899,2.594
4.481595298280474,2.45
4.2925806715928,2.364
4.461984604963477,2.414
4.802912831179344,2.67
5.678723418340462,3.256
4.544510421091236,2.506
4.3450130754781116,2.418
5.236189693927956,2.928
5.680959581545628,3.194
4.973241634924005,2.688
4.51833961220389,2.506
4.455159605131761,2.436
6.632736299488011,3.906
5.441828585502322,3.094
5.699225323311189,3.144
4.330762626262422,2.348
4.494405540127654,2.414
4.2859354793626725,2.344
4.653636437210737,2.522
4.309410698796578,2.402
5.326203717627362,2.978
4.313929763234562,2.35
4.300841596708425,2.354
4.43214233420401,2.448
5.31675741398544,2.946
6.820282843985127,4.008
4.7360867122195724,2.622
4.661375122416556,2.648
4.59431722112828,2.5
4.279725479737512,2.3
4.446547027868933,2.418
4.721598764494382,2.572
4.287320195269153,2.434
4.288960804237439,2.42
5.3316045296800185,2.904
4.894471364667367,2.668
4.265800866166451,2.364
4.649216518474989,2.536
4.9732648393807,2.682
4.265384460947412,2.342
5.484033448798045,3.142
8.596953350449938,5.848
5.718759149874754,3.206
4.596588750554161,2.504
5.552298266244076,3.096
5.88096751579482,3.354
4.321587817193934,2.394
4.278534559447582,2.32
4.263497981238292,2.368
6.083319542629785,3.384
4.284838014762688,2.38
4.55391945057987,2.392
4.344445903165248,2.378
4.735351230783393,2.592
4.291637557894172,2.316
4.326714823537763,2.372
4.278191778656546,2.362
4.842262427022581,2.684
4.301066885775911,2.31
4.331072351386977,2.372
4.268010167476889,2.328
7.267541609522463,4.564
4.739063543095106,2.552
4.545517629726837,2.514
6.069010432466943,3.518


==> figures/data/non_fractional/kld_num_iter_18.csv <==
kld,num_iter
6.369556328315072,2.73
6.0002063274219575,2.472
5.993152592788601,2.456
6.286491561855196,2.712
6.349406565238438,2.77
5.95983316735391,2.45
5.963061017465276,2.488
6.5922335533797805,2.864
6.210031355062212,2.592
5.929271667519557,2.408
5.927064331928464,2.462
7.663058994757515,3.406
11.912173942290032,7.674
6.069799520518577,2.594
7.3833437573025495,3.344
9.822981833731133,5.388
6.020848507367136,2.542
6.039351731953101,2.508
7.828092451701336,3.71
5.929196260328485,2.428
6.839282680444805,2.95
6.441487876826781,2.792
5.988280892217119,2.452
6.058180417163029,2.492
6.188847685237661,2.576
6.755506156484618,3.006
5.9740915511851576,2.512
6.195378555434497,2.57
5.9236305334648955,2.458
6.031957223423546,2.58
5.923009187258064,2.422
6.1397379374387135,2.572
5.934342066267812,2.496
6.750554363930947,2.954
6.3889186284904325,2.708
6.141458718911812,2.614
5.952273996069736,2.528
6.121830377735615,2.596
6.4630654086746055,2.75
7.339664146549097,3.358
6.20443045967131,2.652
6.0047535844001,2.428
6.896732181608675,2.982
7.341902322099914,3.408
6.633547493014578,2.942
6.1782360994111025,2.624
6.114999236018241,2.562
8.294535553437106,4.044
7.102556129679807,3.148
7.360184501389311,3.374
5.990490311062528,2.55
6.15428048882385,2.568
5.94562282376461,2.454
6.3136546793849595,2.664
5.969119168783445,2.504
6.9868272098289586,3.05
5.97364229997275,2.474
5.960542355274556,2.466
6.0919612516180015,2.574
6.977372405363839,3.106
8.482250872946766,4.152
6.396179152221521,2.656
6.321400328711052,2.662
6.254282081346224,2.678
5.939407235698629,2.482
6.106378908210932,2.572
6.381678166647162,2.796
5.947008785790794,2.508
5.94865087115951,2.422
6.9922328821264355,3.02
6.554706336603324,2.868
5.925470091228445,2.48
6.3092307831201015,2.708
6.633570718353196,2.896
5.9250533112821815,2.484
7.144798973554437,3.164
10.260520222983041,5.756
7.379735906638915,3.302
6.2565556549441705,2.62
7.213125223192952,3.184
7.542090245491015,3.562
5.9813072454915295,2.542
5.938215243687611,2.488
5.923165133911089,2.482
7.74462437094027,3.688
5.944524371545245,2.494
6.213847956439756,2.654
6.004185901683195,2.496
6.395443008918235,2.69
5.951330033653651,2.504
5.986438865679683,2.444
5.937872154424711,2.468
6.502450415612992,2.854
5.960767847081928,2.492
5.990800314911822,2.518
5.927681380711245,2.518
8.929912131123825,4.712
6.399158661976953,2.692
6.2054385747040435,2.596
7.730302383865975,3.574


==> figures/data/non_fractional/kld_num_iter_19.csv <==
kld,num_iter
8.030430764819942,2.752
7.661047522759156,2.516
7.653993153296033,2.518
7.947358522605841,2.708
8.010279188282764,2.762
7.620670729143039,2.532
7.62389886975801,2.546
8.253128030634496,2.86
7.87089143446306,2.678
7.590106478801208,2.524
7.587898944551897,2.52
9.324049845338223,3.568
13.573547209391856,7.816
7.7306469791805235,2.646
9.04430943376363,3.378
11.484167075423436,5.696
7.681691560481954,2.578
7.700196450341478,2.566
9.489098155144639,3.872
7.590031064823554,2.606
8.500199391898617,3.116
8.102368787106279,2.824
7.649121014275884,2.61
7.719026830116129,2.638
7.849705858127289,2.664
8.41641532812667,3.074
7.634930396215999,2.522
7.856237316096566,2.678
7.584464837049556,2.552
7.69280127631281,2.638
7.583843434922125,2.57
7.800591690495239,2.656
7.595177333880785,2.526
8.411463089916127,3.024
8.049794807584892,2.822
7.8023126268371215,2.686
7.613110877540254,2.58
7.782682519127884,2.64
8.12394826091255,2.866
9.000625891884518,3.408
7.8652900349966135,2.742
7.665595188986335,2.622
8.557654063465886,3.132
9.002864268869121,3.418
8.294445688486679,2.888
7.839093317267557,2.676
7.775850762613901,2.71
9.955583236339772,4.208
8.763496535507105,3.304
9.0211480935382,3.444
7.651330631967,2.61
7.81513555069691,2.618
7.606459106635604,2.522
7.974524084791735,2.774
7.6299575663043475,2.596
8.647757200157624,3.156
7.634481104571386,2.542
7.62137998088996,2.556
7.752810704815801,2.652
8.638301544768613,3.202
10.143315450059246,4.294
8.05705598475658,2.774
7.982270431219296,2.748
7.915146143272611,2.736
7.600242959172293,2.53
7.767229658984848,2.574
8.042553694106571,2.812
7.607845193397123,2.524
7.609487426552046,2.646
8.653163358960745,3.186
8.215597436442305,2.92
7.586304560371649,2.528
7.970099790380195,2.732
8.294468915915559,2.976
7.585887742915566,2.558
8.805743181199666,3.282
11.921744842736597,5.964
9.04070125839668,3.43
7.917419921490136,2.776
8.874075580139154,3.342
9.20307020899316,3.514
7.642146739928364,2.562
7.599050859883066,2.536
7.583999395610209,2.578
9.405622562331425,3.63
7.60536055555653,2.564
7.874708379331292,2.668
7.665027455178497,2.574
8.056319775201061,2.738
7.612166830168401,2.536
7.647278821957716,2.544
7.598707739742442,2.524
8.163336812466113,2.916
7.6216054929913915,2.56
7.651640663716362,2.586
7.588516048868513,2.564
10.591016997346648,4.724
8.06003576266521,2.836
7.866298240758791,2.652
9.391299286291185,3.61


==> figures/data/non_fractional/kld_num_iter_2.csv <==
kld,num_iter
0.15913396723276163,1.364
0.8383226806726013,2.546
0.025750621434476567,1.142
0.037978221786203546,1.164
0.07214458340114276,1.21
0.052274094078265124,1.204
0.023559607067509657,1.124
0.07987963093270187,1.24
0.17283869014463402,1.358
0.023204386238829942,1.076
0.022887480133085347,1.098
0.12843395794477783,1.342
0.05660422830904046,1.19
0.044204115113283274,1.158
0.13298571425690284,1.326
0.04727597546177228,1.164
0.14647726657806925,1.424
0.2613203416720008,1.562
0.02993914241654255,1.112
0.24992441866680679,1.548
0.02506837806441617,1.128
0.8436699521981864,2.596
0.5419366769746735,1.982
0.06364799260452172,1.234
0.5859563119005171,2.184
0.10254738953592399,1.36
0.4508806454216729,1.858
0.12454139495050555,1.254
0.03929922112352121,1.118
0.066940168148646,1.23
0.6564368370367442,2.324
0.25747024223582027,1.644
0.05348787471866825,1.17
0.047591593609371624,1.168
0.6094234214991026,2.222
0.1779840552398206,1.536
0.18452852625673358,1.53
0.023400090634439333,1.088
0.9306814296359314,2.654
0.7490051195368513,2.17
0.05525475008472568,1.22
0.025718919143112175,1.088
0.03262526491705265,1.15
0.08647283554959677,1.25
0.4442108830445138,1.792
0.15249571866877024,1.372
0.13453845552498098,1.352
0.07522456705594023,1.206
0.06540887746300493,1.256
0.3111144517633847,1.786
0.024385953445807036,1.108
0.05231434678728493,1.204
0.07924943341476026,1.268
0.1151413469410707,1.296
0.32003168679741584,1.838
0.0743171766141846,1.24
0.044333778224119005,1.128
0.027895827255806745,1.136
0.10014084892992565,1.304
0.022794718849746883,1.086
0.21444342483497156,1.506
0.6128403396625292,2.294
0.25226025075325875,1.584
0.16900243527214964,1.484
0.080361012970966,1.218
0.06850648989735189,1.236
0.10190879745803848,1.374
0.02364912733016914,1.126
0.047570882517005544,1.186
0.14850799603368242,1.316
0.22553345107392223,1.578
0.29875214455118493,1.618
0.4999652534273869,2.028
0.6948731252745844,2.438
0.03062772786623441,1.136
0.04207192867452475,1.186
0.024848384614468807,1.092
0.7127206707082108,2.304
0.02279251641870735,1.124
0.7292940089068639,2.318
0.04393758781086136,1.14
0.04667462430039759,1.192
0.1632005314182239,1.42
0.26767961781480515,1.634
0.5434110594677671,2.176
0.20089041089687518,1.37
0.02292941721345074,1.122
0.3171065339061669,1.848
0.19596442693424912,1.598
0.07884949009359023,1.29
0.28161823158690513,1.732
0.05844677019381082,1.198
0.3456863925857649,1.734
0.025156005393658896,1.126
0.10656278830850226,1.36
0.663574786888313,2.326
0.10341643994816492,1.28
0.048152098248600686,1.192
0.1264443772758611,1.37
0.3649554144766525,1.848


==> figures/data/non_fractional/kld_num_iter_20.csv <==
kld,num_iter
9.691385850603941,2.89
9.321999284097302,2.638
9.314944851144917,2.626
9.608312860740408,2.706
9.671234092702758,2.816
9.281622127090406,2.558
9.284850296758613,2.654
9.914085120691885,3.028
9.531845084394522,2.692
9.251057601670595,2.636
9.248850047553498,2.648
10.985016573682305,3.656
15.23455218317397,7.55
9.39159936691315,2.726
10.705273644446525,3.534
13.145153244803147,5.414
9.342643507616252,2.734
9.36114856401962,2.68
11.150066368922023,3.818
9.25098218701422,2.616
10.161158705596032,3.18
9.763324520331832,2.996
9.310072668275561,2.646
9.379979113267519,2.728
9.510659317388756,2.682
10.077373887768266,3.15
9.295881922500241,2.574
9.517190834141095,2.712
9.24541590914422,2.62
9.353753323434452,2.614
9.244794501424176,2.578
9.461544707729637,2.628
9.256128502387824,2.568
10.072421604987623,3.01
9.710750067645103,2.91
9.463265659559932,2.756
9.274062207449024,2.6
9.443635375179902,2.75
9.784904188353174,2.992
10.66158970941593,3.492
9.526243634515533,2.752
9.326546991253437,2.61
10.21861389425483,3.202
10.663828106545905,3.442
9.955403150402617,2.996
9.50004668101625,2.83
9.436803557180173,2.702
11.616555648478688,4.262
10.424458218876445,3.266
10.682112095769241,3.508
9.312282305853216,2.662
9.47608869882592,2.756
9.267410376678496,2.594
9.635478667416118,2.842
9.290909047833164,2.654
10.308717841873987,3.22
9.295432626812008,2.59
9.282331385220585,2.67
9.413763292021759,2.746
10.299262101384162,3.226
11.804289551786399,4.308
9.718011310167322,2.912
9.643225083560727,2.756
9.576100191496055,2.802
9.261194173269914,2.652
9.428182375961264,2.728
9.703508888996826,2.854
9.268796475914785,2.618
9.270438723849791,2.604
10.314124049332488,3.196
9.876554188724683,2.972
9.247255649023806,2.584
9.63105433318597,2.766
9.95542637804054,2.994
9.24683882781637,2.578
10.466705244788436,3.31
13.582734950312277,5.934
10.701665436606032,3.558
9.578373990177562,2.778
10.5350382587189,3.436
10.864035848521603,3.626
9.303098331159635,2.63
9.260002063251806,2.57
9.244950463515904,2.544
11.066590024829226,3.74
9.266311815712472,2.624
9.535662063615224,2.73
9.325979252336,2.682
9.71727509398592,2.89
9.273118151580752,2.556
9.308230459377679,2.59
9.259658940023101,2.662
9.824293094403346,2.946
9.282556899351626,2.622
9.312592340392863,2.608
9.249467157424046,2.604
12.251995128383697,4.686
9.720991114893923,2.856
9.527251849351552,2.706
11.052266619879628,3.778


==> figures/data/non_fractional/kld_num_iter_21.csv <==
kld,num_iter
11.352349001875996,2.974
10.98296210292148,2.71
10.975907663620106,2.732
11.26927593724678,2.792
11.332197225838232,2.844
10.942584909575146,2.634
10.945813082148707,2.662
11.575048472393263,3.02
11.192808092079902,2.806
10.912020356647268,2.712
10.909812800543369,2.608
12.645980889221894,3.684
16.895520323295226,7.832
11.052562248377395,2.696
12.366237708217502,3.446
14.806119504465546,5.548
11.003606345020229,2.692
11.022111418078145,2.654
12.811030833006413,3.83
10.911944941923018,2.668
11.822122279663617,3.052
11.424287736348683,2.93
10.971035476365786,2.748
11.040941984273537,2.662
11.171622306006947,2.758
11.738337386429519,3.158
10.956844717818797,2.618
11.178153828637651,2.822
10.906378659043368,2.622
11.014716170837264,2.702
10.905757250764056,2.676
11.122507652144684,2.752
10.917091261928306,2.646
11.733385099191825,3.15
11.37171323634495,2.85
11.124228605523834,2.726
10.935024983129837,2.674
11.104598303476553,2.778
11.445867423791725,2.944
12.322553733871372,3.438
11.187206637159607,2.74
10.98750981417055,2.684
11.879577520032075,3.166
12.324792133015904,3.526
11.616366539290219,3.08
11.161009660083069,2.8
11.097766479328188,2.732
13.277520532403388,4.146
12.085422029913566,3.32
12.343076138694828,3.484
10.973245115932116,2.658
11.137051656330557,2.724
10.928373146372662,2.65
11.296441768371713,2.834
10.951871838676134,2.652
11.969681548744779,3.314
10.956395421726198,2.692
10.943294168343657,2.664
11.074726193433536,2.752
11.960225799744787,3.178
13.465254604671594,4.344
11.378974485402287,2.826
11.304188191488096,2.816
11.237063239011029,2.84
10.922156937369499,2.634
11.089145290350215,2.742
11.364472051179613,2.912
10.92975924685644,2.698
10.93140149626947,2.718
11.975087761068865,3.34
11.537517506648225,2.976
10.90821840057872,2.628
11.292017430159662,2.856
11.616389766949046,3.084
10.907801578996144,2.64
12.127669093847876,3.336
15.243701603798174,6.098
12.362629497129621,3.532
11.239337039738954,2.84
12.196002169278048,3.554
12.525000055178552,3.506
10.964061132972958,2.652
10.920964826278489,2.632
10.90591321299615,2.576
12.727554413784913,3.71
10.927274584417935,2.712
11.196625074735886,2.83
10.98694207474215,2.678
11.378238268558292,2.928
10.934080926411916,2.594
10.969193265809917,2.624
10.920621702740975,2.632
11.48525636529191,2.928
10.943519682677662,2.704
10.97355515075079,2.658
10.910429910969318,2.644
13.91296058420387,4.806
11.381954292810715,2.906
11.188214852903021,2.752
12.713230995944253,3.792


==> figures/data/non_fractional/kld_num_iter_3.csv <==
kld,num_iter
0.20541970147813585,1.416
1.0463200133560329,2.438
0.04027841620406854,1.138
0.05541734997287361,1.148
0.09771855959136967,1.232
0.07311700138209248,1.212
0.03756573174972878,1.132
0.10729528510663323,1.224
0.22238745365473975,1.472
0.037125934533267936,1.13
0.036733574592822414,1.112
0.1674101661692035,1.36
0.07847811995352898,1.214
0.06312559885401994,1.148
0.1730456739842154,1.348
0.06692885452357761,1.17
0.1897495006675645,1.396
0.331936165069575,1.532
0.045464204086626644,1.132
0.3178269270631444,1.536
0.039433733936374914,1.104
1.052940444768662,2.616
0.679365913539551,2.162
0.0871989709860294,1.206
0.7338664139239289,2.168
0.1353601290915749,1.2
0.5666298744739309,1.912
0.1625908024620094,1.258
0.05705287296193341,1.164
0.09127499785018317,1.186
0.8211280164735428,2.176
0.32716937529144685,1.592
0.07461977741306762,1.21
0.0673196198491769,1.176
0.7629209305697964,2.16
0.22875790567735185,1.496
0.2368605840792442,1.476
0.037368235213546555,1.118
1.1606689406439652,2.8
0.9357363662355807,2.262
0.07680733739009156,1.186
0.04023916574809369,1.12
0.048789879563448615,1.164
0.1154583003465985,1.234
0.5583720734355435,1.868
0.1972009175417657,1.344
0.17496811555421699,1.4
0.10153187268778562,1.268
0.08937911414415128,1.214
0.39358601565890744,1.728
0.03858882726571588,1.124
0.07316683806945054,1.188
0.10651504056061022,1.25
0.15095264778366155,1.348
0.40462640189151733,1.722
0.10040843690275501,1.248
0.06328613413410203,1.19
0.042934385316191766,1.116
0.1323806026270056,1.282
0.03661872728964156,1.122
0.27389807755706264,1.544
0.7671514006768958,2.18
0.3207189096463706,1.572
0.21763780476499703,1.366
0.10789128191591271,1.29
0.09321425334858084,1.242
0.13456949128085988,1.29
0.03767656636064066,1.106
0.06729397754434273,1.178
0.19226373713641895,1.45
0.2876285862338586,1.61
0.3782803019676127,1.672
0.6274012939095769,2.012
0.8687158019108695,2.13
0.046316738452911864,1.118
0.06048574897746148,1.162
0.03916136109358283,1.114
0.8908127629239309,2.216
0.03661600047025904,1.13
0.9113321340270244,2.514
0.06279561267006907,1.176
0.06618432451425663,1.114
0.21045449523156534,1.472
0.3398095545797137,1.566
0.681191339483381,1.93
0.2571181555384669,1.514
0.03678549669232249,1.16
0.40100478402616163,1.68
0.2510193182514061,1.472
0.10601987263916159,1.268
0.35706688591659946,1.712
0.08075936228705388,1.208
0.43638937096280694,1.782
0.03954222491543732,1.122
0.1403315751909576,1.358
0.8299654781945327,2.252
0.1364360962686354,1.282
0.06801357797393683,1.134
0.16494687581721149,1.316
0.46024625520866774,1.718


==> figures/data/non_fractional/kld_num_iter_4.csv <==
kld,num_iter
0.24897191956909567,1.502
1.230022283426642,2.534
0.056307086749350505,1.15
0.07396917614628949,1.196
0.1233205873678682,1.23
0.09461876945704492,1.264
0.05314228821928724,1.18
0.1344934338023425,1.266
0.2687676304418001,1.47
0.05262919146674959,1.128
0.052171438202896644,1.168
0.2046274617086745,1.366
0.10087340779038736,1.192
0.08296213317429352,1.248
0.21120222082618834,1.336
0.08739926478877763,1.202
0.230690018623429,1.422
0.39657446042577454,1.742
0.06235717261233475,1.126
0.3801136827516054,1.74
0.05532162410370786,1.124
1.2377461200747095,2.512
0.8019091669740799,2.166
0.11104773399497135,1.234
0.8654930840891873,2.214
0.16723575178477434,1.346
0.6703837880641897,1.972
0.19900487071694792,1.332
0.07587728630019268,1.13
0.11580309866981753,1.264
0.967298287063737,2.344
0.39101320568462494,1.644
0.09637200815984936,1.236
0.08785515766864349,1.23
0.8993900201760329,2.126
0.2761998244681808,1.472
0.2856529492703887,1.54
0.052911875593741255,1.132
1.3634293652625635,3.108
1.1010080284527815,2.514
0.09892416146637716,1.224
0.05626129455071305,1.162
0.06623712733529394,1.214
0.1440169515823019,1.378
0.6607496868527377,1.94
0.23938333830999706,1.412
0.2134450693245236,1.48
0.12776945264702025,1.268
0.11359123434611373,1.308
0.468499286113329,1.666
0.05433589965460557,1.138
0.09467691225896274,1.204
0.13358314849864908,1.318
0.18542702359220886,1.322
0.4813797367180406,1.802
0.12645877756448445,1.276
0.08314942433438949,1.158
0.059405717380160886,1.148
0.16375963757611026,1.316
0.052037449682518895,1.144
0.3288633583278436,1.526
0.9043255686343155,2.232
0.38348766243203614,1.598
0.26322637340376703,1.412
0.13518876341316854,1.268
0.11806556341794808,1.254
0.1663133410056069,1.278
0.053271595265351045,1.172
0.08782524164633698,1.21
0.23362329450375924,1.424
0.34488228511743885,1.67
0.45064262014015183,1.694
0.7412837774057767,2.06
1.0228173700739511,2.354
0.06335179603966754,1.172
0.07988230831830882,1.188
0.055003855787116966,1.16
1.0485971579225226,2.352
0.05203426839323932,1.146
1.072536424209465,2.65
0.08257714929301753,1.214
0.08653064644456965,1.18
0.25484584561476314,1.346
0.40576008152093623,1.578
0.8040388305752149,2.232
0.3092867826394818,1.48
0.05223201398564676,1.16
0.4771545158751255,1.792
0.30217147247124415,1.546
0.13300545259029223,1.316
0.42589363474730296,1.63
0.10353485717950006,1.234
0.5184365339678783,1.758
0.055448196912614024,1.174
0.1730357722340542,1.358
0.9776086590715587,2.314
0.16849104682467844,1.34
0.08866477548086335,1.214
0.2017536229646838,1.426
0.5462695655880494,1.748


==> figures/data/non_fractional/kld_num_iter_5.csv <==
kld,num_iter
0.3290205527920103,1.456
1.5409062963807438,3.086
0.09102281813232495,1.202
0.11284069326972027,1.26
0.17380420124931747,1.35
0.13834901441830055,1.276
0.0871133611245998,1.188
0.18760595272719743,1.314
0.35347407798770397,1.564
0.08647953572440636,1.208
0.08591407581023494,1.172
0.27424210484678413,1.486
0.14607533235948822,1.33
0.12394964018666627,1.28
0.28236386610959524,1.432
0.12943080276926436,1.296
0.306437028094422,1.512
0.5113531032620255,1.76
0.09849645361012922,1.234
0.4910192014292283,1.79
0.08980548192300158,1.164
1.5504475063577687,2.992
1.0120606819393436,2.396
0.15864361767103313,1.262
1.0906055207285943,2.426
0.22805234552902515,1.374
0.8495881550506558,2.166
0.2672965512687689,1.452
0.11519777051865968,1.232
0.1645178916811371,1.318
1.21636488910892,2.846
0.5044833179935465,1.772
0.14051477987470593,1.268
0.1299939645620399,1.178
1.1324782064829326,2.536
0.3626550235497037,1.59
0.37433241301125453,1.558
0.08682873376363139,1.16
1.7057032798251175,3.188
1.381535746118916,2.974
0.14366743984159333,1.342
0.0909662512987141,1.186
0.1032893388561373,1.242
0.19937029822008845,1.448
0.8376872064953328,2.188
0.3171758347660648,1.504
0.2851344436663624,1.458
0.17929985835885812,1.268
0.16178558869303244,1.308
0.6002014173466516,1.85
0.08858782230940486,1.182
0.13842083787949308,1.26
0.18648148264616451,1.266
0.2505239165852676,1.43
0.6161125622112952,1.88
0.17768078913925534,1.372
0.12418099985502021,1.292
0.09485053832332607,1.196
0.22375832209479296,1.392
0.08574856057918025,1.2
0.42770997714105136,1.64
1.138575060460811,2.472
0.4951870586815248,1.726
0.3466289957642513,1.498
0.18846488930527674,1.362
0.16731270107588678,1.254
0.22691289691946537,1.368
0.08727309335797286,1.204
0.12995700947566136,1.24
0.3100604865348299,1.51
0.44749806317525753,1.64
0.578143182909197,1.816
0.9371704948255575,2.34
1.2849472857685964,2.726
0.09972510607918712,1.208
0.1201451506586853,1.252
0.08941294459074224,1.232
1.3167929060521255,2.89
0.08574463075124653,1.2
1.3463649408771725,2.658
0.1234740718627372,1.292
0.12835780363818408,1.288
0.3362765790837172,1.562
0.522700046967813,1.736
1.0146914428583929,2.388
0.40352714834954595,1.678
0.08598890471833807,1.164
0.6108931717582822,1.746
0.394737647553488,1.644
0.1857678582887826,1.408
0.5475709068356779,1.908
0.14936300513427445,1.3
0.6618886058728595,1.942
0.08996183656929757,1.208
0.2352170766722532,1.36
1.229101231000935,2.592
0.22960300410772996,1.386
0.1309940806830172,1.302
0.27069206875126606,1.424
0.6962705861095411,2.078


==> figures/data/non_fractional/kld_num_iter_6.csv <==
kld,num_iter
0.3659860122221649,1.586
1.6740531640322263,3.198
0.10909956846250482,1.268
0.13264902099175713,1.232
0.19845090262052864,1.318
0.16018181207276438,1.308
0.10487983708908719,1.252
0.2133480311998277,1.338
0.3923802933857709,1.584
0.10419570808570376,1.196
0.1035853704005664,1.284
0.30686006840827007,1.5
0.16852132985055407,1.324
0.1446396303624289,1.29
0.3156264138982887,1.444
0.15055580584840764,1.344
0.34161014429460956,1.58
0.5627894000310703,1.832
0.1171663496131508,1.248
0.5408416964655114,1.85
0.10778561826831452,1.218
1.6843516128963167,3.226
1.1032356754288104,2.562
0.1820870981233327,1.29
1.188014231582287,2.738
0.2570044551764035,1.322
0.9278685035489571,2.026
0.29936328041930155,1.354
0.1351931678636278,1.288
0.18842758435646084,1.266
1.3237545022150201,2.732
0.5553743937095376,1.806
0.16251946367650352,1.366
0.15116366302156203,1.328
1.2332101463647478,2.604
0.4022898854209453,1.648
0.414894051823889,1.55
0.10457262025502603,1.206
1.8519292731467882,3.26
1.5020341574004121,2.856
0.1659223347518738,1.346
0.10903851219765498,1.214
0.12233962257709606,1.274
0.22604605490644009,1.386
0.915023035267021,2.294
0.35320123721003377,1.552
0.31861687856273563,1.454
0.20438272299273114,1.31
0.18547843192485575,1.284
0.658689167614476,1.89
0.1064713190028448,1.204
0.16025933580865448,1.292
0.21213431746156958,1.342
0.28125948425298286,1.416
0.6758631017540916,2.022
0.2026351562160169,1.382
0.14488935190922353,1.268
0.11323107597025199,1.212
0.25236963623151787,1.468
0.10340671904006278,1.186
0.47250793056716206,1.664
1.239790877642458,2.734
0.545340336039419,1.792
0.3849919506683936,1.608
0.21427513734759557,1.33
0.19144420402063508,1.33
0.2557745741375134,1.454
0.1050522464838391,1.224
0.15112377499182023,1.226
0.34552117880171646,1.492
0.4938664996199558,1.656
0.6348802796502397,1.926
1.022401822671073,2.288
1.397779946228639,2.86
0.11849251418292742,1.254
0.14053319722111593,1.368
0.10736192717952688,1.246
1.4321529966934008,2.83
0.1034024773210234,1.256
1.4640720184093243,2.776
0.14412631852072774,1.308
0.14939764805613046,1.248
0.37381791361638855,1.574
0.5750368948246193,1.804
1.1060752268969907,2.406
0.4464058296493466,1.746
0.10366613811089972,1.242
0.6702294739635382,1.982
0.43691874942502973,1.626
0.21136405625042723,1.37
0.6018816324597749,1.872
0.17206992903603746,1.308
0.7252721647538751,2.08
0.10795438201352285,1.256
0.2647378157754434,1.394
1.3375016648921152,2.694
0.25867818189627534,1.406
0.1522431534378552,1.32
0.30302828341628274,1.464
0.7623828735807698,1.948


==> figures/data/non_fractional/kld_num_iter_7.csv <==
kld,num_iter
0.4347360038127763,1.566
1.9063115495990957,3.298
0.1457387545831586,1.306
0.1722318886785671,1.352
0.24625900551093516,1.352
0.2032062786447004,1.36
0.14099155678806372,1.246
0.2630182751626467,1.446
0.4644295701218331,1.63
0.1402219116592574,1.252
0.13953528176347788,1.244
0.3682193170221445,1.52
0.21258823614471406,1.314
0.18572132422057314,1.346
0.37808145569841545,1.566
0.19237702164229928,1.32
0.4073131523942762,1.532
0.6561398150977947,1.928
0.15481388337763513,1.276
0.631448648586541,1.876
0.14426056061469447,1.276
1.9178973045711973,3.306
1.2641418749202524,2.406
0.22784972545158994,1.368
1.359517750592914,2.68
0.31213175213629435,1.432
1.0668538065554176,2.206
0.3597854305345548,1.526
0.175094053909422,1.258
0.23498277246385912,1.368
1.5122255550547385,2.85
0.6477979329860702,1.948
0.20583613669890705,1.296
0.1930608609620981,1.34
1.410363154723182,2.846
0.47557786116140394,1.614
0.48975754836471574,1.682
0.1406459378497448,1.27
2.1064221723529775,3.722
1.7127901671383046,3.086
0.20966436665869864,1.346
0.14567006628520257,1.29
0.1606338154620736,1.324
0.27730355183258565,1.488
1.0524026547382392,2.346
0.4203531319241284,1.622
0.3814457284459182,1.518
0.2529323034296632,1.432
0.23166497597830327,1.368
0.7640270536291265,1.94
0.1427819739410412,1.28
0.2032934928475768,1.358
0.26165284720710646,1.342
0.3394186598474461,1.498
0.7833477295361938,1.93
0.2509662908058595,1.448
0.1860022609607171,1.294
0.150386700529374,1.252
0.30691758082329806,1.528
0.1393342989829112,1.26
0.5545731619508979,1.786
1.417766477410606,2.776
0.6365096181071868,1.804
0.45611768456478324,1.704
0.26406126957888554,1.41
0.23837646958605505,1.396
0.3107481359675433,1.46
0.14118551735715942,1.244
0.19301598692863825,1.288
0.4117130662147716,1.564
0.5786015521352909,1.704
0.7372420546693603,2.05
1.1732037905677977,2.45
1.5955041795700595,3.088
0.15630581851863398,1.37
0.18110158693659592,1.314
0.1437839081398082,1.292
1.634173861342917,3.236
0.1393295270489919,1.228
1.6700827607733306,3.134
0.18514384839865913,1.328
0.1910740941259874,1.35
0.44354689288127774,1.622
0.6699182467405371,1.962
1.267336370321955,2.488
0.5252082984183555,1.662
0.13962614543760282,1.274
0.7770098982718211,1.948
0.5145353331659992,1.736
0.2607863033445711,1.386
0.7001185765800875,2.004
0.21658041022838279,1.42
0.8389329254109503,2.034
0.14445041982805373,1.248
0.3208317828102143,1.466
1.5276911130664708,2.98
0.31401469469615034,1.472
0.1942752876804277,1.372
0.3639085589061587,1.522
0.8806824728412065,2.188


==> figures/data/non_fractional/kld_num_iter_8.csv <==
kld,num_iter
0.5356575826509301,1.712
2.2156536992996894,3.57
0.2057293925432979,1.326
0.23597477309857132,1.332
0.32048641720762666,1.462
0.27133609383243995,1.448
0.2003098448458934,1.348
0.3396193173250311,1.524
0.5695566755187805,1.692
0.19943119418382257,1.306
0.19864731627705284,1.422
0.4597200775594794,1.638
0.28204682642902207,1.432
0.2513747295542519,1.414
0.4709789998250931,1.704
0.2589730794005143,1.4
0.5043508080701533,1.792
0.7884190152767451,1.96
0.21608984000823672,1.302
0.7602308165986612,2.012
0.20404184063080236,1.342
2.2288803551905865,3.67
1.482532954816547,2.828
0.2994698142214211,1.446
1.591417001721817,2.802
0.3956887803078221,1.518
1.2573027995159198,2.418
0.45009169212729533,1.606
0.23924230937070592,1.378
0.3076131211109645,1.384
1.7657529501632132,2.898
0.7788956648831028,2.002
0.2743384210531222,1.41
0.25975377149951195,1.48
1.6494636862653849,3.076
0.5822839090661017,1.742
0.5984718781479943,1.744
0.19991527558583833,1.274
2.4441061699114175,3.68
1.994723709022563,3.416
0.27870884667245516,1.392
0.2056509758597944,1.328
0.22273405431922666,1.354
0.3559278306048756,1.542
1.240804918042231,2.506
0.5192376516535896,1.682
0.474819757554002,1.646
0.32810486032514435,1.51
0.30382542211887076,1.488
0.9115864206386944,2.204
0.2023538403939279,1.328
0.27143566026147503,1.436
0.33806050257750464,1.392
0.42684035735145465,1.612
0.9336435012879648,2.036
0.3258603995614888,1.456
0.25169545561810713,1.39
0.2110356312630117,1.348
0.38973612121229856,1.502
0.19841786812413137,1.314
0.6724673855038932,1.922
1.6579155482175512,2.95
0.7660085757939055,1.988
0.5600675701188866,1.772
0.3408100319804798,1.526
0.3114874706152741,1.466
0.39410920133405464,1.59
0.20053127622520447,1.352
0.2597025419162489,1.434
0.509373885650633,1.668
0.6998989382465904,1.884
0.8810078381352707,2.114
1.3787152276158903,2.788
1.8608264013266274,3.218
0.217793079267918,1.326
0.24610069471503332,1.332
0.20349767943629712,1.362
1.9049729049814772,3.042
0.19841242033691014,1.366
1.9459676142024644,3.276
0.25071546531120853,1.432
0.25748561708575485,1.382
0.545716365879348,1.556
0.804148898611378,1.95
1.4861798894811515,2.664
0.6389435498830507,1.806
0.19875104905523863,1.322
0.9264080372694107,2.044
0.6267589629425923,1.744
0.3370712293267132,1.53
0.8386265283852854,2.006
0.2866044157262577,1.344
0.9971012785527081,2.234
0.20425858977566755,1.35
0.4056210041673186,1.608
1.7834089090950618,3.372
0.3978384057195032,1.55
0.2611401985685067,1.318
0.45479878288629366,1.536
1.0447638520138594,2.278


==> figures/data/non_fractional/kld_num_iter_9.csv <==
kld,num_iter
0.6242558043137653,1.782
2.4609591170996983,3.684
0.26355247068882887,1.398
0.29661908918385027,1.422
0.3890138365084599,1.55
0.3352788541039862,1.518
0.2576273967490865,1.41
0.40993142118653597,1.504
0.661316947225821,1.846
0.25666678703944834,1.428
0.25580979032742285,1.366
0.5412349771916235,1.708
0.3469886657205447,1.468
0.3134555275295118,1.432
0.5535441126823073,1.688
0.32176263859723014,1.396
0.5900287867538329,1.66
0.9005943958424347,2.062
0.274879323169153,1.424
0.8697768496704942,2.034
0.2617075067883398,1.412
2.4754195330799154,4.042
1.6594541096058033,2.934
0.36603684034416417,1.532
1.7784946762348393,3.076
0.47123094883785566,1.6
1.4132148663835282,2.438
0.5307084722522256,1.63
0.3001914157125862,1.472
0.37493974112639494,1.47
1.969092387066891,3.324
0.8901827234323125,2.088
0.3385612333295374,1.456
0.3226161523347231,1.532
1.8419558573297607,3.148
0.675231355591,1.904
0.692929311047765,1.788
0.2571960227358462,1.35
2.7107212477549187,4.0
2.219421151020816,3.502
0.3433393248583,1.444
0.26346673942972587,1.432
0.28214329855273784,1.47
0.427761165000144,1.548
1.395178090431261,2.694
0.6063042499264304,1.768
0.5577431297957319,1.694
0.39734291511378955,1.486
0.3707987319790097,1.534
1.0352506484454502,2.184
0.259862052744532,1.354
0.33538770792111033,1.436
0.4082272028360121,1.61
0.5052882922968871,1.684
1.0593651762693088,2.21
0.3948890948464858,1.476
0.3138061703781124,1.444
0.2693536663810979,1.456
0.4647230357705069,1.61
0.25555893963889614,1.362
0.7738269941703684,1.918
1.8511960946689516,3.044
0.8760935484706989,2.002
0.650942714124541,1.82
0.4112332036910145,1.534
0.37917548339921087,1.496
0.46950402940918856,1.61
0.2578694828729204,1.344
0.3225601441425855,1.406
0.5955204085147519,1.71
0.8038173157538963,2.022
1.0018197474881485,2.16
1.5459524404140177,2.686
2.0730341289431564,3.416
0.2767414377060388,1.41
0.30768953964123946,1.474
0.26111258715803076,1.382
2.121298543787475,3.276
0.25555298369129753,1.388
2.1661171701442323,3.47
0.31273476823298757,1.352
0.320136428313713,1.456
0.6352528538278348,1.82
0.9177915360882639,2.088
1.6634412241673269,2.986
0.7371761118665935,1.896
0.2559231991236994,1.432
1.0514548004055055,2.328
0.723854967265908,1.848
0.4071456518496898,1.524
0.9554851808504091,2.154
0.3519713792385072,1.454
1.1287421876618624,2.258
0.26194447392681836,1.354
0.4820896337391391,1.63
1.9883952639837894,3.196
0.4735810876719615,1.632
0.32413190297564615,1.408
0.5358546324754303,1.65
1.1808506453567686,2.33


==> figures/data/non_fractional/mean_kld_num_iter.csv <==
kld,num_iter
0.0,1.0
0.1420826791633666,1.38676
0.20388493258351514,1.46984
0.26082565857906886,1.4618
0.3136122028535174,1.5084
0.4088703144962959,1.61954
0.452173056601394,1.6578
0.5316964287394089,1.72834
0.646350599949146,1.82778
0.7452740790342242,1.90738
0.8347431553464567,1.9836
0.9121170519893035,2.05104
0.9819942288704117,2.11674
1.092837276109205,1.9023
1.4254863438529164,2.14834
1.6522990237112896,2.20812
3.244790430318377,2.6201
4.898539738640679,2.74738
6.558778371747094,2.87836
8.219669838065574,2.95856
9.880626626999529,3.01326
11.541589948588266,3.04724


==> figures/data/runtime_1.csv <==
sigma,runtime,bits
3.0,inf,1.6609640474436813
3.0505050505050506,17.715147450040543,1.6612875781973546
3.101010101010101,12.870806283020631,1.6622285867154523
3.1515151515151514,10.793221210783617,1.6637450211444897
3.202020202020202,9.596059951818829,1.665797741325365
3.2525252525252526,8.807944699170495,1.6683503009749945
3.303030303030303,8.248042282289099,1.6713687471791174
3.3535353535353534,7.830318032744019,1.674821435792453
3.404040404040404,7.5080103741913,1.6786788614494113
3.4545454545454546,7.253271030062837,1.6829135009897596
3.505050505050505,7.048367074850513,1.6874996691987283
3.5555555555555554,6.881412624993624,1.6924133858499153
3.606060606060606,6.744110830402131,1.6976322531220371
3.6565656565656566,6.630475999722256,1.7031353425372433
3.707070707070707,6.536070161677803,1.7089030906395895
3.757575757575758,6.457526200660513,1.7149172026976307
3.808080808080808,6.392238680299563,1.7211605637752456
3.8585858585858586,6.338156932343466,1.7276171565700784
3.909090909090909,6.293642753124636,1.734271985469696
3.9595959595959593,6.257370180671833,1.7411110063220394
4.01010101010101,6.22825341960036,1.7481210614593021
4.0606060606060606,6.205394040911061,1.7552898195533118
4.111111111111111,6.18804165854604,1.7626057199160992
4.161616161616162,6.175564205811832,1.7700579208918938
4.212121212121212,6.167425165563693,1.7776362520165083
4.262626262626263,6.1631659143151705,1.7853311696472702
4.313131313131313,6.1623918793772825,1.7931337157914504
4.363636363636363,6.164761575033746,1.8010354798838166
4.414141414141414,6.169977837742891,1.8090285632846477
4.4646464646464645,6.177780758882145,1.8171055462884342
4.515151515151516,6.187941940810332,1.825259457450791
4.565656565656566,6.2002597939210276,1.8334837450568577
4.616161616161616,6.214555659522543,1.841772250568927
4.666666666666667,6.230670593013832,1.8501191839041748
4.717171717171717,6.248462678887098,1.8585191004054644
4.767676767676768,6.267804777030148,1.8669668793791914
4.818181818181818,6.288582621059778,1.8754577040842286
4.8686868686868685,6.3106932057277385,1.8839870430652692
4.919191919191919,6.334043413055049,1.8925506327323007
4.96969696969697,6.358548836679114,1.9011444610956887
5.020202020202021,6.384132771610785,1.9097647525734456
5.070707070707071,6.41072534269114,1.9184079537937415
5.121212121212121,6.4382627498810105,1.9270707203216924
5.171717171717171,6.466686612389522,1.935749904244912
5.222222222222222,6.495943396762882,1.9444425425573373
5.2727272727272725,6.525983916573437,1.953145846285446
5.3232323232323235,6.556762893396132,1.9618571903052067
5.373737373737374,6.588238570431315,1.9705741038020006
5.424242424242424,6.620372371504717,1.9792942613293185
5.474747474747475,6.653128599305981,1.9880154744253327
5.525252525252525,6.686474167662927,1.9967356837494628
5.575757575757576,6.720378363426337,2.005452951703843
5.626262626262626,6.754812634188897,2.014165455507165
5.6767676767676765,6.789750398605136,2.0228714806907293
5.727272727272727,6.825166876535839,2.0315694149887236
5.777777777777778,6.861038936625344,2.0402577425967525
5.828282828282829,6.897344959245964,2.0489350387745
5.878787878787879,6.934064713020129,2.057599964770119
5.929292929292929,6.971179243366352,2.066251263045522
5.979797979797979,7.008670771715953,2.074887752783204
6.03030303030303,7.046522604219655,2.0835083256565987
6.080808080808081,7.084719048910902,2.0921119418471843
6.1313131313131315,7.123245340419896,2.100697626292753
6.181818181818182,7.162087571442207,2.109264465152293
6.232323232323232,7.201232630260727,2.1178116024739415
6.282828282828283,7.240668143702146,2.126338237053382
6.333333333333334,7.280382424980727,2.1348436194709057
6.383838383838384,7.320364425944553,2.143327049296161
6.434343434343434,7.360603693293824,2.1517878724503214
6.484848484848484,7.401090328388537,2.160225478716104
6.5353535353535355,7.441814950304537,2.168639299386699
6.585858585858586,7.48276866183372,2.177028805045246
6.636363636363637,7.523943018156415,2.1853935034670418
6.686868686868687,7.565329997942446,2.193732937637184
6.737373737373737,7.606921976662545,2.2020466838768042
6.787878787878787,7.648711701914037,2.2103343500714954
6.838383838383838,7.690692270584437,2.21859557399595
6.888888888888889,7.732857107694114,2.226830021729192
6.9393939393939394,7.775199946774761,2.2350373861551533
6.98989898989899,7.817714811654252,2.2432173855436615
7.040404040404041,7.860395999530899,2.25136976220723
7.090909090909091,7.903238065231071,2.259494281229309
7.141414141414141,7.946235806554159,2.2675907292599375
7.191919191919192,7.989384250617595,2.2756589133749925
7.242424242424242,8.032678641122681,2.2836986599954274
7.292929292929293,8.076114426469065,2.2917098138631657
7.343434343434343,8.11968724865213,2.299692237070471
7.393939393939394,8.16339293288339,2.307645808139834
7.444444444444445,8.207227477879105,2.315570421151574
7.494949494949495,8.251187046767146,2.3234659849165404
7.545454545454545,8.29526795856633,2.3313324221914393
7.595959595959596,8.339466680196281,2.3391696689344594
7.646464646464646,8.383779818979434,2.346977673599012
7.696969696969697,8.428204115599879,2.3547563964635256
7.747474747474747,8.472736437486692,2.3625058089953543
7.797979797979798,8.517373772591949,2.370225893246973
7.848484848484849,8.562113223536022,2.3779166412827317
7.898989898989899,8.606952002094934,2.385578054634558
7.94949494949495,8.651887424006492,2.3932101437850584
8.0,8.696916904073744,2.400812927676589


==> figures/data/runtime_16.csv <==
sigma,runtime,bits
3.0,inf,26.5754247590989
3.0505050505050506,9.408412359733048e+19,26.580601251157674
3.101010101010101,5.671423279128731e+17,26.595657387447236
3.1515151515151514,3.3916985884835224e+16,26.619920338311836
3.202020202020202,5169960693903480.0,26.65276386120584
3.2525252525252526,1312179558618327.0,26.69360481559991
3.303030303030303,458790121197163.1,26.74189995486588
3.3535353535353534,199742473883333.16,26.797142972679246
3.404040404040404,101952487064915.5,26.85886178319058
3.4545454545454546,58687078973976.29,26.926616015836153
3.505050505050505,37103614642705.9,26.999994707179653
3.5555555555555554,25283756459965.21,27.078614173598645
3.606060606060606,18314504763624.676,27.162116049952594
3.6565656565656566,13954533356676.31,27.250165480595893
3.707070707070707,11093466800261.012,27.34244945023343
3.757575757575758,9142370790912.475,27.43867524316209
3.808080808080808,7770477803797.73,27.53856902040393
3.8585858585858586,6782781226314.392,27.641874505121255
3.909090909090909,6059452672953.174,27.748351767515135
3.9595959595959593,5524202265563.272,27.85777610115263
4.01010101010101,5126965584774.113,27.969936983348834
4.0606060606060606,4834035425624.013,28.084637112852988
4.111111111111111,4622231150310.7705,28.201691518657586
4.161616161616162,4475342330824.08,28.3209267342703
4.212121212121212,4381897522315.108,28.442180032264133
4.262626262626263,4333728974590.385,28.565298714356324
4.313131313131313,4325028771153.7104,28.690139452663207
4.363636363636363,4351716106738.503,28.816567678141066
4.414141414141414,4411006168854.362,28.944457012554363
4.4646464646464645,4501112496382.863,29.073688740614948
4.515151515151516,4621039528799.421,29.204151319212656
4.565656565656566,4770437304390.8125,29.335739920909724
4.616161616161616,4949499820045.259,29.46835600910283
4.666666666666667,5158894670621.343,29.601906942466798
4.717171717171717,5399715558875.899,29.73630560648743
4.767676767676768,5673451896673.333,29.871470070067062
4.818181818181818,5981971487179.791,30.007323265347658
4.8686868686868685,6327513486272.395,30.143792689044307
4.919191919191919,6712689679582.846,30.28081012371681
4.96969696969697,7140492701702.665,30.41831137753102
5.020202020202021,7614310245909.996,30.55623604117513
5.070707070707071,8137944619155.872,30.694527260699864
5.121212121212121,8715637223397.862,30.833131525147078
5.171717171717171,9352097714755.842,30.971998467918592
5.222222222222222,10052537722927.316,31.111080680917397
5.2727272727272725,10822709116343.879,31.250333540567137
5.3232323232323235,11668946881767.422,31.389715044883307
5.373737373737374,12598216756168.598,31.52918566083201
5.424242424242424,13618167807946.344,31.668708181269096
5.474747474747475,14737190216844.348,31.808247590805323
5.525252525252525,15964478549525.092,31.947770939991404
5.575757575757576,17310100872325.195,32.087247227261486
5.626262626262626,18785074085500.598,32.22664728811464
5.6767676767676765,20401445905235.605,32.36594369105167
5.727272727272727,22172383961598.516,32.50511063981958
5.777777777777778,24112272523078.34,32.64412388154804
5.828282828282829,26236817401835.023,32.782960620392
5.878787878787879,28563159638740.227,32.921599436321905
5.929292929292929,31109998614052.293,33.06002020872835
5.979797979797979,33897725278449.08,33.198204044531266
6.03030303030303,36948566250440.11,33.33613321050558
6.080808080808081,40286739580147.766,33.47379106955495
6.1313131313131315,43938623036332.12,33.61116202068405
6.181818181818182,47932935833589.89,33.74823144243669
6.232323232323232,52300934780105.05,33.884985639583064
6.282828282828283,57076625893414.56,34.02141179285411
6.333333333333334,62296992602608.26,34.15749791153449
6.383838383838384,68002241730446.79,34.29323278873858
6.434343434343434,74236068528300.55,34.42860595920514
6.484848484848484,81045942120844.92,34.563607659457666
6.5353535353535355,88483412806333.3,34.69822879018719
6.585858585858586,96604442752299.78,34.832460880723936
6.636363636363637,105469761725983.3,34.96629605547267
6.686868686868687,115145249603891.06,35.099727002194946
6.737373737373737,125702347516058.64,35.23274694202887
6.787878787878787,137218499598003.97,35.365349601143926
6.838383838383838,149777627447441.8,35.4975291839352
6.888888888888889,163470639513861.6,35.62928034766707
6.9393939393939394,178395977787439.28,35.760598178482454
6.98989898989899,194660204299780.12,35.89147816869858
7.040404040404041,212378630103112.3,36.02191619531568
7.090909090909091,231675989557084.9,36.15190849966894
7.141414141414141,252687162923800.94,36.281451668159
7.191919191919192,275557950452397.38,36.41054261399988
7.242424242424242,300445901325010.4,36.53917855992684
7.292929292929293,327521201036630.8,36.66735702181065
7.343434343434343,356967620992735.0,36.79507579312754
7.393939393939394,388983534331201.56,36.922332930237346
7.444444444444445,423783002209271.4,37.04912673842519
7.494949494949495,461596935042937.1,37.17545575866465
7.545454545454545,502674333445539.0,37.30131875506303
7.595959595959596,547283613885157.56,37.42671470295135
7.646464646464646,595714024367278.8,37.55164277758419
7.696969696969697,648277155750747.5,37.67610234341641
7.747474747474747,705308554621881.2,37.80009294392567
7.797979797979798,767169443984508.6,37.923614291951566
7.848484848484849,834248558373294.2,38.04666626052371
7.898989898989899,906964100364854.1,38.16924887415293
7.94949494949495,985765825846432.1,38.291362300560934
8.0,1071137265806316.2,38.413006842825425


==> figures/data/runtime_2.csv <==
sigma,runtime,bits
3.0,inf,3.3219280948873626
3.0505050505050506,313.82644917667795,3.3225751563947092
3.101010101010101,165.65765437504334,3.3244571734309045
3.1515151515151514,116.49362410490937,3.3274900422889795
3.202020202020202,92.08436659890118,3.33159548265073
3.2525252525252526,77.57988982364562,3.336700601949989
3.303030303030303,68.03020149042877,3.342737494358235
3.3535353535353534,61.313880493916166,3.349642871584906
3.404040404040404,56.370219778964184,3.3573577228988225
3.4545454545454546,52.60994063554882,3.365827001979519
3.505050505050505,49.67947842183678,3.3749993383974566
3.5555555555555554,47.35383971542164,3.3848267716998306
3.606060606060606,45.48303089274732,3.3952645062440743
3.6565656565656566,43.963211982892844,3.4062706850744866
3.707070707070707,42.720213158374904,3.417806181279179
3.757575757575758,41.699644632216994,3.4298344053952614
3.808080808080808,40.8607153459179,3.4423211275504912
3.8585858585858586,40.172233299013534,3.455234313140157
3.909090909090909,39.60993910395825,3.468543970939392
3.9595959595959593,39.15468157796105,3.482222012644079
4.01010101010101,38.79114065876358,3.4962421229186043
4.0606060606060606,38.50691520297451,3.5105796391066235
4.111111111111111,38.29185956790123,3.5252114398321983
4.161616161616162,38.137593260104325,3.5401158417837877
4.212121212121212,38.03713317282835,3.5552725040330166
4.262626262626263,37.98461408737635,3.5706623392945405
4.313131313131313,37.975073675015075,3.586267431582901
4.363636363636363,38.004285277012556,3.6020709597676333
4.414141414141414,38.068626518238446,3.6180571265692953
4.4646464646464645,38.16497510481445,3.6342110925768685
4.515151515151516,38.29062546283954,3.650518914901582
4.565656565656566,38.443221512113624,3.6669674901137155
4.616161616161616,38.62070204530367,3.683544501137854
4.666666666666667,38.821256038647334,3.7002383678083497
4.717171717171717,39.04328584944493,3.717038200810929
4.767676767676768,39.28537672296194,3.7339337587583827
4.818181818181818,39.54627138189506,3.7509154081684573
4.8686868686868685,39.82484873681824,3.7679740861305384
4.919191919191919,40.120105958466056,3.7851012654646015
4.96969696969697,40.43114330843332,3.8022889221913774
5.020202020202021,40.75715124555481,3.819529505146891
5.070707070707071,41.09739941942243,3.836815907587483
5.121212121212121,41.45122723650539,3.8541414406433847
5.171717171717171,41.81803574285787,3.871499808489824
5.222222222222222,42.197280613947285,3.8888850851146746
5.2727272727272725,42.58846607937517,3.906291692570892
5.3232323232323235,42.99113964021642,3.9237143806104133
5.373737373737374,43.40488746091886,3.941148207604001
5.424242424242424,43.829330337383,3.958588522658637
5.474747474747475,44.26412015890317,3.9760309488506653
5.525252525252525,44.70893679482363,3.9934713674989255
5.575757575757576,45.163485347608855,4.010905903407686
5.626262626262626,45.62749372299795,4.02833091101433
5.6767676767676765,46.1007104753586,4.045742961381459
5.727272727272727,46.582902892561975,4.063138829977447
5.777777777777778,47.07385528988903,4.080515485193505
5.828282828282829,47.57336748683571,4.097870077549
5.878787878787879,48.08125344435093,4.115199929540238
5.929292929292929,48.59734004314187,4.132502526091044
5.979797979797979,49.12146598630549,4.149775505566408
6.03030303030303,49.65348081177855,4.167016651313197
6.080808080808081,50.193244002000995,4.184223883694369
6.1313131313131315,50.74062417981376,4.201395252585506
6.181818181818182,51.29549838100693,4.218528930304586
6.232323232323232,51.857751395131835,4.235623204947883
6.282828282828283,52.42727516722307,4.252676474106764
6.333333333333334,53.00396825396826,4.2696872389418115
6.383838383838384,53.58773532863452,4.286654098592322
6.434343434343434,54.178486729730686,4.303575744900643
6.484848484848484,54.77613804896634,4.320450957432208
6.5353535353535355,55.38060975457612,4.337278598773398
6.585858585858586,55.99182684652081,4.354057610090492
6.636363636363637,56.60971854046466,4.3707870069340835
6.686868686868687,57.234217977767855,4.387465875274368
6.737373737373737,57.865261959031606,4.4040933677536085
6.787878787878787,58.50279069899672,4.420668700142991
6.838383838383838,59.146747600827204,4.4371911479919
6.888888888888889,59.797079048015384,4.453660043458384
6.9393939393939394,60.45373421232624,4.470074772310307
6.98989898989899,61.11666487635827,4.486434771087323
7.040404040404041,61.78582526944137,4.50273952441446
7.090909090909091,62.461171915717365,4.518988562458618
7.141414141414141,63.14266349336343,4.535181458519875
7.191919191919192,63.830260704016474,4.551317826749985
7.242424242424242,64.52392615154852,4.567397319990855
7.292929292929293,65.22362422942176,4.5834196277263315
7.343434343434343,65.929321015924,4.599384474140942
7.393939393939394,66.64098417665048,4.615291616279668
7.444444444444445,67.35858287365382,4.631140842303148
7.494949494949495,68.08208768073794,4.646931969833081
7.545454545454545,68.8114705044172,4.662664844382879
7.595959595959596,69.546704510104,4.678339337868919
7.646464646464646,70.28776405312684,4.693955347198024
7.696969696969697,71.03462461421474,4.709512792927051
7.747474747474747,71.78726273911468,4.725011617990709
7.797979797979798,72.5456559820372,4.740451786493946
7.848484848484849,73.3097828526504,4.7558332825654634
7.898989898989899,74.07962276636599,4.771156109269116
7.94949494949495,74.8551559976817,4.786420287570117
8.0,75.63636363636363,4.801625855353178


==> figures/data/runtime_4.csv <==
sigma,runtime,bits
3.0,inf,6.643856189774725
3.0505050505050506,98487.04020284204,6.6451503127894185
3.101010101010101,27442.45845304132,6.648914346861809
3.1515151515151514,13570.764457095922,6.654980084577959
3.202020202020202,8479.530571920826,6.66319096530146
3.2525252525252526,6018.639305048993,6.673401203899978
3.303030303030303,4628.108314828336,6.68547498871647
3.3535353535353534,3759.3919412222335,6.699285743169812
3.404040404040404,3177.6016779287247,6.714715445797645
3.4545454545454546,2767.8058536759704,6.731654003959038
3.505050505050505,2468.0505762657463,6.749998676794913
3.5555555555555554,2242.386135793844,6.769653543399661
3.606060606060606,2068.7060991906073,6.7905290124881486
3.6565656565656566,1932.7640078527731,6.812541370148973
3.707070707070707,1825.0166122969883,6.835612362558358
3.757575757575758,1738.8603624531838,6.859668810790523
3.808080808080808,1669.5980585801308,6.8846422551009825
3.8585858585858586,1613.8083282303721,6.910468626280314
3.909090909090909,1568.9472758192805,6.937087941878784
3.9595959595959593,1533.0890894715221,6.964444025288158
4.01010101010101,1504.752593607981,6.9924842458372085
4.0606060606060606,1482.7825184490694,7.021159278213247
4.111111111111111,1466.2665091678687,7.050422879664397
4.161616161616162,1454.4760196731547,7.080231683567575
4.212121212121212,1446.8235000074787,7.110545008066033
4.262626262626263,1442.83090736691,7.141324678589081
4.313131313131313,1442.106220622823,7.172534863165802
4.363636363636363,1444.3256994165533,7.2041419195352665
4.414141414141414,1449.2203249851273,7.236114253138591
4.4646464646464645,1456.5653247511068,7.268422185153737
4.515151515151516,1466.1719983354558,7.301037829803164
4.565656565656566,1477.8812802294356,7.333934980227431
4.616161616161616,1491.558626472123,7.367089002275708
4.666666666666667,1507.0899204182122,7.400476735616699
4.717171717171717,1524.3781699214662,7.434076401621858
4.767676767676768,1543.3408242650398,7.4678675175167655
4.818181818181818,1563.9075802104926,7.5018308163369145
4.8686868686868685,1586.0185769104535,7.535948172261077
4.919191919191919,1609.6229021185436,7.570202530929203
4.96969696969697,1634.6773492270722,7.604577844382755
5.020202020202021,1661.1453776530298,7.639059010293782
5.070707070707071,1688.996239039543,7.673631815174966
5.121212121212121,1718.2042394124064,7.708282881286769
5.171717171717171,1748.748113390939,7.742999616979648
5.222222222222222,1780.6104912122114,7.777770170229349
5.2727272727272725,1813.7774429940898,7.812583385141784
5.3232323232323235,1848.2380875645874,7.847428761220827
5.373737373737374,1883.9842554950312,7.882296415208002
5.424242424242424,1921.0101978234413,7.917177045317274
5.474747474747475,1959.312333441818,7.952061897701331
5.525252525252525,1998.889029323534,7.986942734997851
5.575757575757576,2039.7404087436796,8.021811806815371
5.626262626262626,2081.8681834422173,8.05666182202866
5.6767676767676765,2125.2755063328386,8.091485922762917
5.727272727272727,2169.966841897859,8.126277659954894
5.777777777777778,2215.947851853414,8.16103097038701
5.828282828282829,2263.225294037517,8.195740155098
5.878787878787879,2311.806932779908,8.230399859080476
5.929292929292929,2361.70145926876,8.265005052182088
5.979797979797979,2412.918420643767,8.299551011132817
6.03030303030303,2465.4681567256607,8.334033302626395
6.080808080808081,2519.3617434444086,8.368447767388737
6.1313131313131315,2574.6109421571005,8.402790505171012
6.181818181818182,2631.2281541558846,8.437057860609173
6.232323232323232,2689.2263797592973,8.471246409895766
6.282828282828283,2748.6191814597255,8.505352948213527
6.333333333333334,2809.4206506676746,8.539374477883623
6.383838383838384,2871.6453776517847,8.573308197184645
6.434343434343434,2935.3084243236044,8.607151489801286
6.484848484848484,3000.425299559418,8.640901914864417
6.5353535353535355,3067.011936788652,8.674557197546797
6.585858585858586,3135.0846736107683,8.708115220180984
6.636363636363637,3204.660233230629,8.741574013868167
6.686868686868687,3275.755707526645,8.774931750548737
6.737373737373737,3348.38854158735,8.808186735507217
6.787878787878787,3422.576519570617,8.841337400285981
6.838383838383838,3498.3377517559584,8.8743822959838
6.888888888888889,3575.6906626746,8.907320086916767
6.9393939393939394,3654.653980214584,8.940149544620613
6.98989898989899,3735.2467256090854,8.972869542174646
7.040404040404041,3817.488204225939,9.00547904882892
7.090909090909091,3901.3979970848,9.037977124917235
7.141414141414141,3986.9959530361307,9.07036291703975
7.191919191919192,4074.30218154271,9.10263565349997
7.242424242424242,4163.337046010487,9.13479463998171
7.292929292929293,4254.1211576208125,9.166839255452663
7.343434343434343,4346.675369620759,9.198768948281884
7.393939393939394,4441.020772032579,9.230583232559336
7.444444444444445,4537.178686746888,9.262281684606297
7.494949494949495,4635.170662967689,9.293863939666162
7.545454545454545,4735.018472980278,9.325329688765757
7.595959595959596,4836.744108215718,9.356678675737838
7.646464646464646,4940.3697755880285,9.387910694396048
7.696969696969697,5045.917894082402,9.419025585854103
7.747474747474747,5153.411091574682,9.450023235981417
7.797979797979798,5262.87220186409,9.480903572987891
7.848484848484849,5374.324261902755,9.511666565130927
7.898989898989899,5487.79050920709,9.542312218538232
7.94949494949495,5603.294379437262,9.572840575140233
8.0,5720.8595041322305,9.603251710706356


==> figures/data/runtime_grs.csv <==
info,runtime
0.6850523348754931,2.866685714967844
0.8118062214036983,3.198133183528988
0.9502833555352169,3.5856118258497327
1.0992569399013716,4.037189269308691
1.2573598814130995,4.561952970009027
1.4232047859751822,5.170195371325715
1.5954753568824078,5.873628928042492
1.7729844516701623,6.685629720312106
1.954702211702565,7.621510536992726
2.139761637158542,8.69882655439547
2.3274495832196607,9.937718654949693
2.517189888903521,11.36130094213188
2.708523463101184,12.996100222445854
2.901088373728744,14.872556305930146
3.094601611179127,17.02559307007771
3.288843262888007,19.495271445923933
3.483643264870143,22.327536892518413
3.6788705846231,25.57507557763991
3.8744245459754283,29.298295417984697
4.070227962001324,33.56645038795701
4.266221751298261,38.45892912195517
4.4623607473695,44.06673185573858
4.658610454173423,50.494163230830516
4.8549445443353205,57.86077248380212
5.051342935892217,66.30357713185022
5.247790317187847,75.9796115310611
5.444275017463568,87.06884772090568
5.640788143273578,99.7775428893082
5.837322918821413,114.34207572522664
6.033874182449467,131.0333430172378
6.230438002540428,150.16179827596457
6.427011384640272,172.08322609894034
6.623592048213037,197.2053596806472
6.8201782565158044,225.9954645524363
7.016768686979346,258.9890296084597
7.213362332464903,296.7997270688484
7.409958426050674,340.13082663319767
7.606556383745988,389.78827612494075
7.8031557608628095,446.69569192347006
7.999756218790221,511.9115380024212
8.196357499692317,586.6488131000553
8.392959407240527,672.2976121983023
8.589561791941515,770.4509819484564
8.786164539964739,882.9345509481146
8.982767564635022,1011.8404859852351
9.179370799954492,1159.566405827144
9.375974195669867,1328.8599763414138
9.572577713516418,1522.8700164069232
9.769181324357987,1745.2050651725128
9.965785006009247,2000.000499999875


==> figures/data/split_on_sample_a_star_avg_runtime_vs_mutual_info.csv <==
mi,a_star_avg_runtime
0.0,1.0
0.22828351,1.3607
0.5108373,1.6222999
0.806931,1.8571999
1.1783037,2.1464999
1.5189652,2.4594
1.74942,2.6476
3.3505657,4.2908998
5.005266,6.3898
6.665601,8.5253
8.326502,10.9339
9.987459,13.190599
11.648423,15.429299

